High-resolution Imaging of Transiting Extrasolar Planetary systems (HITEP). II. Lucky Imaging results from 2015 and 2016

The formation and dynamical history of hot Jupiters is currently debated, with wide stellar binaries having been suggested as a potential formation pathway. Additionally, contaminating light from both binary companions and unassociated stars can significantly bias the results of planet characterisation studies, but can be corrected for if the properties of the contaminating star are known. We search for binary companions to known transiting exoplanet host stars, in order to determine the multiplicity properties of hot Jupiter host stars. We also characterise unassociated stars along the line of sight, allowing photometric and spectroscopic observations of the planetary system to be corrected for contaminating light. We analyse lucky imaging observations of 97 Southern hemisphere exoplanet host stars, using the Two Colour Instrument on the Danish 1.54m telescope. For each detected companion star, we determine flux ratios relative to the planet host star in two passbands, and measure the relative position of the companion. The probability of each companion being physically associated was determined using our two-colour photometry. A catalogue of close companion stars is presented, including flux ratios, position measurements, and estimated companion star temperature. For companions that are potential binary companions, we review archival and catalogue data for further evidence. For WASP-77AB and WASP-85AB, we combine our data with historical measurements to determine the binary orbits, showing them to be moderately eccentric and inclined to the line of sight and planetary orbital axis. Combining our survey with the similar Friends of Hot Jupiters survey, we conclude that known hot Jupiter host stars show a deficit of high mass stellar companions compared to the field star population; however, this may be a result of the biases in detection and target selection by ground-based surveys.

==> table10.dat <==
CoRoT-02  1  4.0691 0.0012 208.614 0.065   921    93  +3.73 0.06  +2.85 0.04 +1.17 0.10  3657   91  +0.2
CoRoT-02  2  6.3572 0.0093  58.607 0.385  1439   146 +10.00 0.30  +9.55 0.17 +0.74 0.35  4161  531  -4.8
CoRoT-02  3  7.6518 0.0127 309.856 0.114  1732   176  +7.85 0.10  +7.52 0.06 +0.62 0.13  4335  210  -7.8
CoRoT-02  4  9.8063 0.0471  27.601 0.152  2219   225  +9.53 0.25  +9.48 0.16 +0.34 0.30  4929  882  -5.2
CoRoT-02  5  9.9298 0.0037 162.893 0.062  2247   228  +5.38 0.07  +5.05 0.04 +0.62 0.10  4346  166  -5.3
CoRoT-02  6 10.6965 0.0163 345.313 0.070  2421   246  +8.15 0.11  +7.81 0.07 +0.64 0.14  4311  230  -7.7
CoRoT-02  7 10.9060 0.0033 356.093 0.068  2468   250  +7.23 0.09  +6.57 0.05 +0.95 0.12  3886  140  -5.6
CoRoT-02  8 11.2950 0.0220 299.886 0.065  2556   259  +7.72 0.09  +7.30 0.06 +0.72 0.12  4193  177  -7.5
CoRoT-02  9 11.3558 0.0074   9.973 0.126  2570   261              +8.54 0.09                            
CoRoT-02 10 11.6058 0.0025  81.370 0.062  2627   266  +6.77 0.08  +6.59 0.05 +0.47 0.11  4611  241  -7.3
CoRoT-02 11 11.7212 0.0061 250.286 0.068  2653   269  +6.77 0.08  +6.38 0.05 +0.69 0.11  4242  161  -6.8
CoRoT-02 12 12.4515 0.0503 236.794 0.254  2818   286  +8.86 0.19  +8.73 0.10 +0.42 0.22  4722  528  -6.4
CoRoT-02 13 13.0705 0.0020 131.723 0.066  2958   300  +5.27 0.07  +4.92 0.04 +0.65 0.10  4302  158  -5.0
CoRoT-02 14 13.1109 0.0034  71.515 0.062  2967   301  +7.13 0.08  +6.90 0.06 +0.52 0.11  4514  224  -7.6
CoRoT-02 15 13.4117 0.0265  83.788 0.245  3035   308  +9.27 0.22  +8.90 0.12 +0.66 0.26  4285  420  -5.9
CoRoT-02 16 13.9838 0.0032 221.218 0.061  3165   321  +5.50 0.07  +5.20 0.05 +0.59 0.10  4384  177  -5.5
CoRoT-02 17 14.1400 0.0080  38.211 0.097  3200   325  +8.21 0.12  +7.77 0.07 +0.73 0.15  4172  208  -7.4
CoRoT-02 18 14.9286 0.0193 255.443 0.087  3378   343  +8.39 0.12  +8.15 0.08 +0.53 0.15  4504  303  -7.7
CoRoT-02 19 15.0950 0.1645 262.130 0.158  3416   348  +9.24 0.21  +8.82 0.10 +0.71 0.24  4206  369  -6.0
CoRoT-02 20 15.2255 0.0417  68.709 0.133  3446   350  +9.47 0.27  +8.74 0.12 +1.03 0.29  3800  323  -4.3
CoRoT-02 21 16.2208 0.0157  13.273 0.108  3671   372  +8.73 0.16  +8.38 0.09 +0.65 0.19  4302  303  -7.0
CoRoT-02 22 16.3990 0.0192  95.581 0.063  3711   376  +8.48 0.14  +8.16 0.08 +0.61 0.17  4349  286  -7.3
CoRoT-02 23 16.4734 0.0352 143.621 0.062  3728   378  +8.39 0.13  +7.29 0.07 +1.39 0.15  3473  120  -3.1
CoRoT-02 24 16.6563 0.0035 324.099 0.061  3769   382  +6.50 0.07  +5.94 0.05 +0.86 0.11  4008  139  -5.5
CoRoT-02 25 16.9222 0.0622 117.052 0.079  3830   389  +9.07 0.16  +8.64 0.09 +0.72 0.19  4185  282  -7.0
CoRoT-02 26 16.9549 0.0174 150.111 0.089  3837   389  +9.29 0.23  +8.68 0.10 +0.90 0.26  3954  317  -5.3
CoRoT-02 27 17.7757 0.0192 135.901 0.094  4023   408  +7.97 0.12  +7.39 0.06 +0.87 0.14  3988  178  -6.6
CoRoT-02 28 18.1964 0.0103  37.475 0.105  4118   418  +8.69 0.16  +8.54 0.10 +0.45 0.19  4663  440  -6.9
CoRoT-02 29 18.6036 0.0040 277.299 0.062  4210   427  +5.68 0.07  +5.36 0.05 +0.61 0.10  4357  170  -5.7
CoRoT-02 30 18.6246 0.0061  64.927 0.070  4215   427  +7.65 0.10  +7.38 0.06 +0.56 0.13  4440  241  -7.5
CoRoT-02 31 18.7414 0.0182 105.617 0.084  4241   430  +8.08 0.11  +7.68 0.07 +0.69 0.14  4236  204  -7.7
CoRoT-02 32 18.7540 0.0091 264.558 0.072  4244   430  +8.88 0.18  +8.47 0.10 +0.70 0.21  4221  321  -6.4
CoRoT-02 33 18.9779 0.0017 304.451 0.060  4295   436  +3.83 0.06  +3.53 0.04 +0.59 0.10  4384  173  -3.2
CoRoT-02 34 19.4672 0.1488  21.314 0.134  4406   448  +9.15 0.23  +8.84 0.12 +0.60 0.26  4371  471  -5.7
CoRoT-02 35 19.8383 0.0538  26.087 0.159  4490   455  +8.79 0.16  +8.65 0.12 +0.44 0.20  4680  469  -6.7
CoRoT-02 36 20.0076 0.0231  95.743 0.072  4528   459  +9.74 0.30  +8.86 0.10 +1.18 0.32  3648  308  -3.3
CoRoT-02 37 12.5278 0.0883 201.370 0.342  2835   288  +9.46 0.28 +10.11 0.35 -0.36 0.46                 
CoRoT-02 38 13.4728 0.0798 162.796 0.153  3049   310  +9.51 0.35  +9.14 0.18 +0.66 0.40  4273  695  -4.0
CoRoT-02 39 14.3462 0.0329 189.946 0.152  3247   329  +9.35 0.52  +9.46 0.45 +0.17 0.69                 
CoRoT-02 40 14.8666 0.1637 235.204 1.376  3364   343 +10.16 0.45 +10.06 0.24 +0.39 0.51  4808 1511  -3.3
CoRoT-02 41 18.4838 0.0001 309.575 0.060  4183   424 +10.47 0.53 +10.15 0.32 +0.61 0.62  4357 1356  -2.8
CoRoT-02 42 19.5976 0.0306 207.760 0.285  4435   450  +9.76 0.43  +9.15 0.17 +0.90 0.46  3951  597  -3.2
CoRoT-02 43 19.7100 0.1127 137.202 0.181  4461   453  +9.79 0.40  +9.71 0.27 +0.38 0.48  4842 1439  -3.4
CoRoT-02 44 20.2717 0.0406  70.263 0.108  4588   465  +9.46 0.27  +8.89 0.12 +0.86 0.30  4005  388  -4.9
CoRoT-02 45 20.6368 0.0063 245.814 0.062  4670   474  +6.57 0.07  +6.07 0.05 +0.79 0.11  4092  142  -6.0
CoRoT-02 46 20.8626 0.0256  72.941 0.088  4721   479  +8.59 0.16  +8.32 0.08 +0.56 0.18  4444  340  -7.0
CoRoT-02 47 21.0667 0.0096 300.646 0.078  4768   483  +9.34 0.26  +8.22 0.10 +1.41 0.29  3463  222  -2.5
CoRoT-02 48 21.1145 0.0765 101.953 0.142  4778   485  +9.31 0.21  +9.32 0.14 +0.28 0.25  5116  836  -5.8
CoRoT-02 49 21.1682 0.0087 231.180 0.072  4791   486  +6.61 0.08  +6.19 0.05 +0.72 0.11  4192  157  -6.4
CoRoT-02 50 21.2420 0.0066  15.500 0.063  4807   488  +7.27 0.10  +6.88 0.06 +0.68 0.12  4246  184  -7.0
CoRoT-02 51 21.3056 0.0057  85.193 0.064  4822   489  +8.46 0.15  +7.36 0.06 +1.39 0.17  3473  129  -3.0
CoRoT-02 52 22.0467 0.0033  32.309 0.061  4989   506  +6.10 0.07  +5.26 0.05 +1.14 0.10  3693  101  -3.2
CoRoT-02 53 22.3078 0.0093 100.962 0.074  5048   512  +8.08 0.12  +7.88 0.07 +0.49 0.15  4586  311  -7.6
CoRoT-02 54 22.4764 0.0150  87.052 0.063  5087   516  +8.06 0.16  +7.55 0.06 +0.80 0.18  4082  240  -6.1
CoRoT-02 55 23.2606 0.0226 110.911 0.100  5264   534  +9.76 0.31  +8.85 0.10 +1.20 0.33  3634  311  -3.2
CoRoT-02 56 23.3479 0.0001 127.080 0.060  5284   536 +10.12 0.38 +10.30 0.33 +0.12 0.50                 
CoRoT-02 57 23.5540 0.0944 224.467 0.172  5331   541 +10.22 0.43  +9.37 0.18 +1.15 0.47  3677  473  -2.7
CoRoT-02 58 24.2709 0.0060 207.247 0.062  5493   557  +6.02 0.08  +5.39 0.05 +0.92 0.11  3923  137  -4.3
CoRoT-02 59 25.2301 0.0498  50.994 0.297  5710   579  +9.43 0.33  +9.20 0.20 +0.52 0.39  4516  848  -4.1
CoRoT-02 60 25.3054 0.0026 120.463 0.063  5727   581  +7.13 0.09  +6.80 0.06 +0.63 0.12  4327  189  -7.2
CoRoT-02 61 25.7572 0.0221 308.561 0.062  5829   591  +7.66 0.10  +7.30 0.06 +0.65 0.13  4297  200  -7.5
CoRoT-02 62 26.9786 0.0069 220.717 0.061  6106   619  +6.96 0.09  +6.33 0.06 +0.92 0.12  3931  152  -5.4
CoRoT-02 63 27.0435 0.0010 222.965 0.082  6120   621  +9.75 0.33  +9.08 0.16 +0.96 0.37  3874  429  -3.9
CoRoT-02 64 27.4780 0.0084 314.495 0.098  6219   631  +7.90 0.12  +7.49 0.07 +0.71 0.15  4207  215  -7.1
CoRoT-02 65 28.3634 0.0312 312.317 0.081  6419   651  +8.97 0.20  +8.65 0.10 +0.62 0.23  4346  394  -6.2
CoRoT-04  1  2.8462 0.0055 337.786 0.263  2190   221  +6.18 0.12  +5.24 0.06 +0.94 0.15  3906  179  -1.5
CoRoT-04  2  4.2568 0.1541 201.797 1.307  3275   351  +7.82 0.43  +7.63 0.28 +0.19 0.51                 
CoRoT-04  3 10.7608 0.0309 177.871 0.382  8280   835  +7.91 0.33  +6.96 0.10 +0.94 0.35  3898  422  -1.8
CoRoT-04  4 12.5615 0.0162  92.086 0.087  9665   974  +5.08 0.07  +4.54 0.04 +0.53 0.12  4500  237  -2.2
CoRoT-04  5 14.2473 0.0136  87.711 0.213 10962  1105  +7.05 0.18  +5.87 0.07 +1.17 0.20  3661  192  -1.1
CoRoT-04  6 15.4440 0.0290 150.450 0.101 11883  1198  +6.40 0.12  +5.50 0.06 +0.89 0.15  3962  193  -1.9
CoRoT-04  7 18.7697 0.0294 309.671 0.173 14442  1456  +7.60 0.26  +6.53 0.09 +1.06 0.28  3767  303  -1.6
CoRoT-04  8 12.1361 0.0319  52.001 0.401  9338   942  +7.91 0.33  +8.14 0.27 -0.24 0.43                 
CoRoT-04  9 22.2339 0.0357 228.983 0.155 17108  1725  +6.83 0.17  +5.90 0.07 +0.92 0.19  3926  231  -2.0
CoRoT-04 10 22.9020 0.0605  25.801 0.513 17622  1777  +7.82 0.33  +7.18 0.14 +0.62 0.36  4335  660  -2.4
CoRoT-04 11 24.2114 0.0042 126.130 0.062 18629  1878  +4.03 0.06  +3.38 0.04 +0.65 0.12  4300  183  -0.6
CoRoT-04 12 26.6640 0.0126  43.498 0.067 20516  2068  +5.70 0.10  +4.99 0.05 +0.70 0.13  4218  195  -2.1
CoRoT-07  1  4.9510 0.0929 160.533 0.712   773    80  +9.09 0.23  +8.81 0.12 +0.47 0.26  4615  583  -5.0
CoRoT-07  2  5.7916 0.0548  76.179 0.660   904    92              +8.91 0.13                            
CoRoT-07  3  6.7207 0.0218 264.141 0.287  1049   107  +9.65 0.28  +8.74 0.13 +1.10 0.32  3727  327  -3.2
CoRoT-07  4  9.2021 0.0498  12.408 0.236  1436   146  +8.83 0.20  +8.36 0.09 +0.66 0.22  4279  358  -5.3
CoRoT-07  5 11.1548 0.0955  98.950 0.384  1741   178  +9.71 0.32  +9.11 0.15 +0.78 0.36  4109  524  -3.9
CoRoT-07  6 13.1424 0.0199 225.589 0.405  2051   209  +9.18 0.21  +8.61 0.11 +0.76 0.24  4136  349  -5.1
CoRoT-07  7 14.3474 0.0113  33.105 0.079  2239   228 +10.02 0.49  +8.60 0.11 +1.61 0.51  3315  341  -1.2
CoRoT-07  8 15.8855 0.0157  28.306 0.060  2480   252  +3.89 0.07  +3.68 0.04 +0.40 0.11  4785  266  -3.0
CoRoT-07  9 16.1181 0.0070 199.456 0.084  2516   256  +7.92 0.11  +7.24 0.06 +0.86 0.14  4003  179  -5.2
CoRoT-07 10 16.1064 0.0244 207.859 0.085  2514   256  +7.38 0.10  +7.00 0.06 +0.57 0.13  4422  231  -5.9
CoRoT-07 11 17.7844 0.0239 163.877 0.295  2776   283  +9.21 0.40  +9.08 0.24 +0.31 0.47                 
CoRoT-07 13 19.8608 0.0192 175.713 0.112  3100   316  +8.43 0.18  +7.86 0.08 +0.75 0.20  4147  289  -5.1
CoRoT-07 14 22.6261 0.1880 123.630 0.400  3532   361  +9.90 0.45  +9.44 0.19 +0.65 0.49  4299  942  -3.0
CoRoT-07 15 23.2630 0.0193 117.930 0.066  3631   370  +8.44 0.16  +7.55 0.07 +1.08 0.18  3749  188  -4.1
CoRoT-24  1  8.2630 0.0978  59.424 0.938  5398   561  +5.72 0.29  +4.78 0.08 +1.32 0.31  3526  256  -0.9
CoRoT-24  2  8.7253 0.1411 284.564 0.173  5700   596  +5.50 0.25  +4.85 0.09 +1.04 0.27  3792  296  -2.0
CoRoT-24  3  8.7269 0.2173  24.203 2.776  5701   606  +5.83 0.31  +5.12 0.10 +1.11 0.33  3719  337  -1.6
CoRoT-24  4 11.3767 0.0338 235.396 0.280  7432   768  +5.06 0.28  +4.85 0.14 +0.60 0.32  4365  587  -2.5
CoRoT-24  5 12.5281 0.0660 108.182 0.171  8184   846  +4.86 0.15  +4.37 0.07 +0.89 0.18  3972  221  -2.9
CoRoT-24  6 18.3842 0.0567 328.523 0.301 12009  1241  +5.20 0.20  +4.75 0.08 +0.83 0.23  4040  297  -2.9
CoRoT-24  7 19.2276 0.0607 127.388 0.087 12560  1298  +4.15 0.11  +3.74 0.05 +0.80 0.14  4078  187  -2.9
CoRoT-24  8 19.8849 0.0123 357.015 0.279 12990  1342  +4.87 0.21  +4.38 0.08 +0.88 0.24  3978  296  -2.4
CoRoT-24  9 26.0424 0.0386  51.969 0.206 17012  1757  +2.75 0.16  +4.73 0.13 -1.58 0.21                 
GJ 1132   1  4.2050 0.0209 289.703 0.336    53     6  +8.08 0.23  +8.93 0.10 +1.01 0.26  3824  287 -10.2
GJ 1132   2  5.9948 0.2701  34.695 1.612    76     9  +8.82 0.40 +10.80 0.29 -0.12 0.50                 
GJ 1132   3  6.5445 0.0018 215.033 0.062    83     9  +3.63 0.07  +5.29 0.05 +0.19 0.10  5416  383 -15.5
GJ 1132   4 18.4804 0.0996 248.911 0.276   233    26  +8.67 0.27 +10.57 0.21 -0.04 0.34                 
GJ 1132   5 19.9960 0.1274 335.666 0.276   253    28  +9.28 0.51 +10.19 0.16 +0.95 0.54  3894  675  -5.2
GJ 1132   6 22.0930 0.0155  51.612 0.066   279    31  +6.97 0.11  +8.45 0.08 +0.38 0.14  4842  363 -16.3
GJ 1132   7 22.4112 0.0131  46.232 0.061   283    32  +6.37 0.09  +7.68 0.06 +0.55 0.12  4465  216 -18.6
GJ 1132   8 23.0125 0.0513 304.087 0.070   291    32  +8.71 0.31  +9.06 0.09 +1.50 0.32  3393  235  -5.9
GJ 1132   9 28.4970 0.0241  47.978 0.066   360    40  +7.47 0.14  +8.92 0.08 +0.41 0.17  4766  416 -14.5
GJ 1132  10 30.7290 0.0073 136.603 0.060   388    43  +6.70 0.15  +6.65 0.06 +1.91 0.17  3142   88  -8.3
HAT-P-26  1 20.2999 0.0350 347.087 0.186  2636   268  +8.56 0.15  +8.34 0.10 +0.54 0.19  4480  357  -7.1
HAT-P-27  1 11.2949 0.0076 190.300 0.093  2235   228  +8.21 0.12  +7.04 0.06 +1.43 0.14  3442  107  -2.7
HAT-P-27  2 10.4477 0.1990  69.962 0.715  2068   214  +9.52 0.32 +10.43 0.38 -0.64 0.50                 
HAT-P-30  1  3.8544 0.0018   3.944 0.071   751    76  +5.42 0.07  +4.38 0.04 +0.95 0.11  3888  130  -0.0
HAT-P-30  2 10.4890 0.0221  53.361 0.325  2043   207  +7.55 0.10  +7.37 0.06 +0.09 0.13  5844  600  -6.1
HAT-P-35  2  9.0198 0.0016 214.438 0.071  4850   491  +5.95 0.07  +4.72 0.04 +1.23 0.11  3606   96  -0.0
HAT-P-35  3 14.2807 0.0243 187.485 0.180  7679   777  +9.19 0.41  +8.49 0.15 +0.70 0.44  4224  749  -2.5
HAT-P-35  4 16.6743 0.1053 263.097 0.441  8966   909              +9.56 0.33                            
HAT-P-41  1  3.6053 0.0016 184.097 0.066  1277   129  +3.96 0.06  +3.39 0.04 +0.64 0.10  4310  153  -0.7
HAT-P-41  5  7.7584 0.0154 231.482 0.164  2748   278  +8.47 0.12  +7.98 0.07 +0.56 0.14  4442  265  -5.7
HAT-P-41  6 10.1427 0.1955  55.529 0.648  3592   369 +10.22 0.24 +10.02 0.20 +0.26 0.32  5161 1083  -4.3
HAT-P-41  7 12.8502 0.0110 163.578 0.060  4551   460 +10.60 0.54 +10.22 0.32 +0.44 0.63                 
HAT-P-41  8 15.3318 0.1281 285.147 0.318  5430   550 +10.48 0.36 +10.57 0.39 -0.03 0.54                 
HAT-P-41  9 17.0052 0.0291 218.802 0.281  6023   609  +9.31 0.17  +8.91 0.10 +0.47 0.20  4613  444  -5.4
HAT-P-41 10 19.0272 0.0994 329.200 0.200  6739   682 +10.18 0.27  +9.88 0.17 +0.37 0.32  4862  907  -4.2
HAT-P-41 11 19.4122 0.0450 209.860 0.097  6875   695  +9.64 0.19  +9.34 0.13 +0.37 0.23  4860  642  -5.1
HAT-P-41 12 18.2735 0.2039 138.316 0.645  6472   658 +10.14 0.47 +10.39 0.42 -0.20 0.63                 
HAT-P-41 13 20.1124 0.0139 245.565 0.063  7123   720  +8.61 0.11  +7.64 0.07 +1.04 0.14  3788  149  -3.9
HAT-P-41 14 20.4090 0.0290 201.306 0.101  7228   730  +9.31 0.15  +9.15 0.12 +0.22 0.20  5304  728  -5.6
HAT-P-41 15 20.7196 0.1329 246.488 0.230  7338   743  +9.89 0.28  +9.16 0.17 +0.80 0.33  4090  462  -3.7
HAT-P-41 16 22.7751 0.0079 225.760 0.064  8066   815  +6.35 0.07  +6.04 0.05 +0.38 0.10  4840  270  -4.8
HAT-P-41 17 23.2237 0.0259 148.895 0.097  8225   831  +8.67 0.13  +8.52 0.11 +0.22 0.18  5323  655  -5.7
HAT-P-41 18 23.5437 0.0085 220.769 0.066  8338   842  +7.54 0.08  +7.25 0.07 +0.36 0.12  4880  319  -5.8
HAT-P-41 19 24.8393 0.0277 124.166 0.079  8797   889  +8.54 0.12  +8.33 0.09 +0.27 0.15  5129  490  -6.1
HAT-P-41 20 25.8302 0.0105 333.553 0.073  9148   924  +7.71 0.10  +7.39 0.07 +0.39 0.13  4800  318  -5.7
HAT-P-41 21 27.9665 0.0286  49.749 0.064  9905  1001  +8.95 0.21  +8.49 0.10 +0.53 0.23  4500  470  -4.6
HAT-P-41 22 28.9055 0.0070 225.825 0.062 10237  1034  +4.62 0.07  +4.16 0.05 +0.53 0.10  4504  197  -2.0
HATS-02   1  1.2583 0.0014  54.315 0.073   443    45  +5.82 0.11  +5.22 0.13 +0.93 0.18  3921  215  -3.5
HATS-02   2 11.5490 0.0179 318.027 0.162  4067   413  +8.13 0.31  +7.18 0.09 +1.28 0.33  3564  289  -2.2
HATS-02   4 18.9122 0.0241 282.335 0.078  6661   676  +7.73 0.21  +6.96 0.08 +1.10 0.23  3725  237  -3.6
HATS-03   1  3.6258 0.0928 108.631 1.274  1660   173  +8.67 0.20  +7.82 0.09 +0.88 0.23  3982  287  -3.7
HATS-03   2 10.0874 0.0159 309.542 0.074  4619   467  +7.93 0.09  +6.77 0.05 +1.18 0.12  3650  107  -2.8
HATS-03   3 12.7027 0.0252 261.115 0.354  5817   589  +9.70 0.28  +9.52 0.20 +0.21 0.34                 
HATS-03   4 14.7505 0.0122 163.826 0.111  6755   683  +8.54 0.14  +7.63 0.07 +0.93 0.16  3921  190  -4.3
HATS-03   5 16.5267 0.0266 247.469 0.096  7568   766  +9.92 0.30  +8.59 0.11 +1.35 0.32  3503  262  -1.9
HATS-03   6 19.8821 0.1224  26.239 0.114  9105   923  +9.69 0.49  +9.01 0.27 +0.70 0.56  4216 1015  -2.2
HATS-03   7 21.0216 0.1177  93.477 0.220  9627   975  +9.79 0.29  +8.84 0.12 +0.97 0.32  3870  365  -3.3
HATS-03   8 25.6590 0.0086 205.366 0.061 11750  1189  +6.01 0.07  +5.75 0.05 +0.29 0.10  5082  311  -5.0
HATS-04   1 10.8265 0.0083 178.194 0.103  4458   453  +6.79 0.10  +6.73 0.07 +0.25 0.13  5217  456  -6.2
HATS-04   2 18.8291 0.0026 268.933 0.061  7754   787  +2.75 0.07  +2.93 0.05 +0.01 0.10  6250  528  -4.2
HATS-04   3 18.1338 0.0793  60.112 0.501  7467   759  +8.79 0.30  +8.41 0.14 +0.57 0.33  4429  656  -3.9
HATS-04   4 20.2000 0.0241 273.606 0.091  8318   845  +7.61 0.15  +7.14 0.08 +0.65 0.18  4291  284  -5.2
HATS-04   5 24.6630 0.0417  61.483 0.074 10156  1032  +7.80 0.14  +6.66 0.06 +1.32 0.16  3527  134  -2.2
HATS-07   1 11.4839 0.0031 303.219 0.073  2926   299  +7.40 0.10  +7.51 0.07 +0.26 0.13  5184  432  -8.6
HATS-07   2 16.4446 0.0684 126.898 0.098  4190   429  +9.66 0.34 +10.53 0.46 -0.49 0.58                 
HATS-07   3 18.3519 0.1456 190.141 0.648  4676   479  +9.48 0.38  +9.46 0.21 +0.39 0.44  4810 1249  -3.8
HATS-07   4 20.0643 0.0313  48.092 0.306  5113   523  +9.31 0.30  +8.66 0.11 +1.01 0.32  3816  353  -4.3
HATS-07   5 24.2714 0.0263 329.248 0.161  6185   632  +9.28 0.33  +8.66 0.12 +0.99 0.35  3847  399  -4.0
HATS-09   1 11.3559 0.0055  60.710 0.137  7120   722  +5.48 0.08  +5.42 0.05 +0.21 0.11  5335  410  -7.2
HATS-09   2 11.4354 0.0591  46.939 0.331  7170   728  +8.45 0.34  +7.45 0.11 +1.14 0.36  3685  360  -2.7
HATS-09   2 11.4354 0.0591  46.939 0.331  7170   728  +8.45 0.34  +7.45 0.11 +1.14 0.36  3685  360  -2.7
HATS-09   3 11.3559 0.0055  60.710 0.137  7120   722  +5.48 0.08  +5.42 0.05 +0.21 0.11  5335  410  -7.2
HATS-09   3 12.6950 0.0552  82.795 0.140  7959   808  +6.13 0.09  +6.19 0.06 +0.09 0.12  5833  530  -8.1
HATS-09   4 12.6950 0.0552  82.795 0.140  7959   808  +6.13 0.09  +6.19 0.06 +0.09 0.12  5833  530  -8.1
HATS-09   4 12.7896 0.0243  63.205 0.062  8019   813  +5.44 0.07  +5.39 0.05 +0.19 0.10  5412  402  -7.5
HATS-09   5 12.7896 0.0243  63.205 0.062  8019   813  +5.44 0.07  +5.39 0.05 +0.19 0.10  5412  402  -7.5
HATS-09   5 14.3724 0.0603  25.070 0.084  9011   915  +7.19 0.25  +7.00 0.14 +0.37 0.28  4862  799  -4.3
HATS-09   6 14.3749 0.0321 229.611 0.085  9012   914  +6.90 0.13  +6.53 0.07 +0.53 0.16  4504  307  -6.6
HATS-09   6 14.3749 0.0321 229.611 0.085  9012   914  +6.90 0.13  +6.53 0.07 +0.53 0.16  4504  307  -6.6
HATS-09   7 14.3724 0.0603  25.070 0.084  9011   915  +7.19 0.25  +7.00 0.14 +0.37 0.28  4862  799  -4.3
HATS-09   7 16.7810 0.0788 304.668 0.441 10521  1068  +7.98 0.25  +7.47 0.11 +0.66 0.28  4287  460  -4.8
HATS-09   8 16.7810 0.0788 304.668 0.441 10521  1068  +7.98 0.25  +7.47 0.11 +0.66 0.28  4287  460  -4.8
HATS-09   8 19.9916 0.0067 317.777 0.064 12534  1271  +4.06 0.06  +3.95 0.04 +0.26 0.10  5174  319  -5.9
HATS-09   9 19.9916 0.0067 317.777 0.064 12534  1271  +4.06 0.06  +3.95 0.04 +0.26 0.10  5174  319  -5.9
HATS-09   9 20.5011 0.0898 276.693 0.341 12853  1305  +7.11 0.32  +7.58 0.26 -0.21 0.41                 
HATS-09  10 20.5011 0.0898 276.693 0.341 12853  1305  +7.11 0.32  +7.58 0.26 -0.21 0.41                 
HATS-09  10 20.6116 0.0172 167.766 0.128 12923  1311  +7.19 0.17  +6.48 0.07 +0.86 0.18  3999  236  -5.3
HATS-09  11 20.6116 0.0172 167.766 0.128 12923  1311  +7.19 0.17  +6.48 0.07 +0.86 0.18  3999  236  -5.3
HATS-09  11 24.1129 0.0048 285.972 0.062 15118  1533  +3.94 0.06  +3.90 0.04 +0.20 0.10  5400  361  -6.1
HATS-09  12 24.1129 0.0048 285.972 0.062 15118  1533  +3.94 0.06  +3.90 0.04 +0.20 0.10  5400  361  -6.1
HATS-09  12 24.3255 0.0051  52.116 0.064 15251  1547  +4.87 0.11  +4.90 0.04 +0.12 0.13  5696  557  -6.2
HATS-09  13 24.3255 0.0051  52.116 0.064 15251  1547  +4.87 0.11  +4.90 0.04 +0.12 0.13  5696  557  -6.2
HATS-09  13 25.6187 0.0431 228.959 0.076 16062  1629  +6.61 0.12  +6.37 0.07 +0.40 0.15  4785  373  -6.7
HATS-09  14 25.6187 0.0431 228.959 0.076 16062  1629  +6.61 0.12  +6.37 0.07 +0.40 0.15  4785  373  -6.7
HATS-11   1  1.4283 0.0314 301.870 0.495  1332   139  +5.41 0.10  +4.63 0.08 +0.92 0.13  3924  157  -2.0
HATS-11   2  5.7539 0.0412 313.905 0.321  5366   549  +8.87 0.43  +7.04 0.10 +1.98 0.45  3103  224  -0.1
HATS-11   3  7.0987 0.0008 263.470 0.063  6620   676  +4.88 0.09  +3.94 0.06 +1.09 0.11  3737  110  -0.6
HATS-11   4  7.1916 0.0389 303.325 0.117  6707   686  +8.78 0.36  +8.96 0.33 -0.03 0.49                 
HATS-11   5  7.7020 0.0033 282.284 0.098  7183   734  +5.34 0.09  +4.99 0.07 +0.50 0.11  4557  227  -4.0
HATS-11   6  8.1898 0.0328 250.178 0.758  7638   781  +8.49 0.36  +8.28 0.24 +0.36 0.44  4878 1309  -2.9
HATS-11   7  8.4330 0.0311  49.407 0.106  7864   804  +9.12 0.58  +7.59 0.18 +1.69 0.61  3267  394  -0.6
HATS-11   8  8.8043 0.0869 336.049 0.620  8211   843  +8.54 0.28  +7.73 0.14 +0.95 0.31  3885  362  -3.1
HATS-11   9 11.9954 0.0352 269.902 0.111 11187  1143  +8.44 0.27  +7.68 0.14 +0.91 0.31  3941  375  -3.2
HATS-11  10 12.8379 0.0328 312.862 0.071 11972  1223  +7.76 0.18  +6.62 0.09 +1.29 0.20  3555  169  -1.9
HATS-11  11 14.6055 0.0073 230.287 0.061 13621  1391  +5.29 0.09  +5.21 0.07 +0.23 0.11  5267  392  -5.0
HATS-11  12 15.1393 0.0330 125.209 0.115 14119  1442              +8.18 0.17                            
HATS-11  13 15.7969 0.1269 276.427 1.597 14732  1509  +8.15 0.34  +8.54 0.38 -0.23 0.52                 
HATS-11  14 16.3517 0.0120 146.096 0.065 15249  1558  +4.62 0.09  +4.62 0.06 +0.15 0.11  5592  451  -4.8
HATS-11  15 16.7615 0.0193  37.635 0.091 15631  1597  +7.09 0.13  +6.79 0.09 +0.46 0.16  4652  368  -5.0
HATS-11  16 16.7711 0.0677 132.278 0.236 15640  1599  +9.14 0.53  +8.27 0.28 +1.01 0.60  3815  711  -1.7
HATS-11  17 16.7733 0.0065   9.555 0.096 15642  1598  +7.57 0.17  +6.30 0.08 +1.42 0.19  3452  145  -1.2
HATS-11  18 16.8448 0.0038 137.294 0.060 15709  1604  +4.21 0.08  +3.81 0.06 +0.54 0.11  4478  199  -2.5
HATS-11  19 17.2230 0.0229 202.028 0.119 16062  1641  +6.30 0.10  +6.16 0.08 +0.29 0.13  5079  403  -5.4
HATS-11  20 18.1312 0.0568 330.304 0.104 16909  1728  +7.63 0.17  +7.66 0.15 +0.12 0.23  5692  975  -4.8
HATS-11  21 20.5086 0.0094 279.132 0.073 19126  1953  +7.67 0.17  +6.79 0.10 +1.03 0.20  3798  219  -3.2
HATS-11  22 20.8711 0.0651  34.259 0.081 19464  1989  +8.62 0.38  +7.57 0.12 +1.20 0.40  3633  383  -1.8
HATS-11  23 21.8680 0.0199  62.119 0.163 20394  2083  +7.71 0.18  +7.47 0.13 +0.39 0.22  4812  588  -4.5
HATS-11  24 22.0188 0.0169 246.613 0.095 20534  2097  +7.61 0.17  +7.30 0.14 +0.47 0.22  4630  484  -4.5
HATS-11  25 22.6551 0.0253 151.943 0.079 21128  2158  +7.82 0.21  +6.89 0.10 +1.08 0.23  3742  239  -2.7
HATS-11  26 24.9696 0.0179 142.608 0.100 23286  2378  +8.45 0.32  +7.12 0.12 +1.48 0.34  3409  249  -1.1
HATS-12   1  4.7969 0.0051 341.302 0.108  4800   484  +6.65 0.09  +6.43 0.06 +0.25 0.11  5200  370  -5.5
HATS-12   2  5.0184 0.0011 228.803 0.061  5022   506  +4.51 0.07  +4.37 0.05 +0.17 0.10  5484  399  -3.8
HATS-12   3  8.3298 0.0029 203.771 0.061  8335   840  +3.25 0.07  +3.09 0.05 +0.19 0.10  5428  382  -2.4
HATS-12   4 10.4401 0.0211 266.183 0.117 10447  1054  +9.09 0.23  +8.35 0.12 +0.77 0.26  4120  370  -3.9
HATS-12   5 10.5054 0.0159 158.838 0.449 10513  1060  +9.53 0.51  +9.14 0.38 +0.41 0.63                 
HATS-12   6 11.3609 0.0387 237.882 0.434 11369  1147              +9.52 0.21                            
HATS-12   7 16.4740 0.0954 110.287 0.186 16485  1665  +8.81 0.20  +8.51 0.12 +0.33 0.23  4974  702  -4.6
HATS-12   8 16.4950 0.0583 315.468 0.087 16506  1665  +9.25 0.26  +8.94 0.16 +0.34 0.31  4940  914  -3.9
HATS-12   9 16.9309 0.0520 118.169 0.157 16942  1709  +9.10 0.25  +8.41 0.12 +0.72 0.28  4191  427  -3.8
HATS-12  10 17.0891 0.0130 134.179 0.077 17101  1724  +7.27 0.09  +7.11 0.07 +0.20 0.12  5388  460  -6.0
HATS-12  11 17.3023 0.0089 244.543 0.171 17314  1746  +9.29 0.26  +8.35 0.11 +0.97 0.29  3867  331  -3.2
HATS-12  12 17.7848 0.0019 163.885 0.080 17797  1794  +7.12 0.10  +6.85 0.07 +0.29 0.13  5071  392  -5.4
HATS-12  13 19.0039 0.0166 107.772 0.061 19017  1917  +7.67 0.11  +6.26 0.06 +1.44 0.13  3440   98  -0.6
HATS-12  14 20.7740 0.0196 271.233 0.064 20788  2096  +7.68 0.11  +7.13 0.07 +0.58 0.13  4405  237  -5.0
HATS-12  15 20.9536 0.0625 216.528 0.217 20968  2115  +9.62 0.49  +9.51 0.33 +0.14 0.60                 
HATS-12  16 20.9592 0.0024 132.851 0.060 20973  2115  +3.69 0.07  +3.34 0.05 +0.38 0.10  4828  253  -1.8
HATS-12  17 21.3937 0.0353  96.043 0.155 21408  2159  +9.72 0.29  +8.79 0.17 +0.96 0.34  3876  394  -3.0
HATS-12  18 22.0330 0.0116  24.362 0.111 22048  2223  +8.62 0.20  +8.32 0.12 +0.34 0.24  4946  691  -4.4
HATS-12  19 23.1521 0.2620 112.254 0.359 23168  2350  +2.88 0.07  +2.67 0.05 +0.24 0.10  5247  342  -1.7
HATS-12  20 24.7107 0.0082  56.132 0.074 24728  2493  +7.85 0.12  +7.45 0.08 +0.43 0.14  4712  337  -5.4
HATS-12  21 24.8684 0.0175 236.123 0.064 24885  2509  +9.09 0.24  +7.68 0.10 +1.45 0.26  3433  198  -1.3
HATS-12  22 27.1352 0.0058 140.377 0.060 27154  2738              +1.27 0.05                            
HATS-12  23 29.8725 0.0058 313.669 0.064 29893  3014  +7.47 0.11  +7.06 0.07 +0.44 0.13  4685  299  -5.2
HATS-13   1 17.4677 0.0297 143.851 0.097  8315   842  +7.52 0.16  +6.44 0.07 +1.32 0.18  3526  149  -2.2
HATS-14   1  7.7518 0.0583  86.495 0.295  3893   398  +8.42 0.35  +7.12 0.11 +1.56 0.38  3348  259  -1.1
HATS-14   2 10.3835 0.1038  66.347 0.925  5215   535              +7.97 0.41                            
HATS-14   3 12.3064 0.0405 262.714 0.170  6181   631  +7.83 0.19  +7.14 0.10 +0.95 0.22  3887  253  -4.4
HATS-14   4 14.8582 0.0607 215.552 1.179  7463   762  +8.21 0.30  +8.19 0.22 +0.28 0.38  5106 1256  -3.6
HATS-14   5 18.3345 0.0403  73.490 0.315  9209   940  +7.14 0.13  +7.24 0.10 +0.17 0.16  5523  660  -6.5
HATS-16   1 14.6026 0.0619 271.685 0.215 11452  1162  +8.51 0.32  +8.02 0.17 +0.59 0.36  4394  700  -3.2
HATS-16   2 15.1612 0.0286 346.193 0.096 11890  1205  +6.73 0.12  +5.88 0.10 +0.95 0.16  3892  189  -2.9
HATS-16   3 19.6598 0.0023 301.321 0.066 15418  1563  +4.77 0.07  +4.46 0.05 +0.41 0.10  4749  236  -3.7
HATS-17   1  4.6319 0.0165 179.804 0.084  1567   159  +7.54 0.11  +6.76 0.06 +0.95 0.13  3893  155  -4.7
HATS-17   2 12.1842 0.0394 323.197 0.377  4121   417  +8.82 0.24  +9.11 0.23 -0.11 0.34                 
HATS-17   3 16.1265 0.2340 314.244 0.409  5455   557  +9.26 0.46  +9.23 0.29 +0.21 0.54                 
HATS-17   4 16.2136 0.1346 128.984 0.112  5484   557  +9.36 0.34  +8.85 0.14 +0.68 0.37  4252  628  -3.7
HATS-17   5 16.8974 0.0666 210.571 0.155  5716   579  +8.34 0.17  +8.65 0.15 -0.14 0.23                 
HATS-17   6 18.3015 0.0059 228.300 0.060  6191   626  +5.62 0.07  +5.46 0.05 +0.33 0.10  4951  285  -5.6
HATS-17   7 20.1368 0.0403 266.909 0.102  6811   689  +8.13 0.14  +8.14 0.11 +0.16 0.19  5538  754  -6.1
HATS-17   8 21.7674 0.0204 281.486 0.070  7363   745  +7.18 0.09  +6.88 0.07 +0.47 0.12  4617  263  -6.4
HATS-17   9 23.3062 0.0350 146.492 0.134  7884   798  +9.20 0.55  +8.71 0.24 +0.67 0.60  4264 1201  -2.2
HATS-17  10 23.3965 0.0058  52.442 0.060  7914   801  +2.60 0.06  +2.52 0.05 +0.26 0.10  5190  326  -2.5
HATS-17  11 25.1556 0.0059 323.062 0.073  8509   861  +7.78 0.14  +7.10 0.07 +0.85 0.16  4018  206  -5.0
HATS-17  12 25.7130 0.0117 309.812 0.062  8698   880  +6.93 0.10  +6.81 0.07 +0.29 0.13  5079  394  -6.5
HATS-18   1  8.0618 0.0683  63.745 0.638  5142   524  +7.47 0.37  +7.25 0.20 +0.40 0.43  4771 1180  -2.6
HATS-18   2 18.2451 0.0077 222.914 0.065 11637  1183  +4.53 0.07  +4.62 0.05 +0.09 0.10  5856  463  -5.8
HATS-18   3 22.9133 0.0556 129.498 0.223 14615  1486  +7.02 0.18  +7.15 0.12 +0.05 0.22                 
HATS-25   1 24.1584 0.0384 220.004 0.115 11368  1153  +7.70 0.16  +7.50 0.12 +0.32 0.20  5006  588  -5.0
HATS-26   1  4.9709 0.1521 286.695 1.936  4536   479  +7.94 0.19  +7.64 0.12 +0.38 0.23  4828  620  -4.2
HATS-26   2 16.2409 0.0376 197.101 0.504 14821  1498  +8.44 0.29  +7.61 0.10 +0.90 0.31  3950  386  -2.9
HATS-27   1  7.7090 0.0030 135.177 0.061  6557   664  +4.13 0.06  +3.91 0.04 +0.26 0.09  5177  311  -3.3
HATS-27   2 19.2379 0.0093  53.688 0.063 16364  1656  +6.40 0.08  +6.23 0.05 +0.21 0.11  5331  398  -5.7
HATS-27   3 21.4159 0.0850 176.676 0.092 18216  1845  +7.57 0.41  +7.12 0.19 +0.51 0.45  4545 1071  -2.0
HATS-27   4 21.8533 0.0086  46.267 0.061 18588  1881  +7.04 0.11  +6.33 0.06 +0.75 0.13  4153  179  -4.1
HATS-27   5 21.8982 0.0009 121.509 0.060 18627  1885  +0.93 0.06  +0.52 0.04 +0.46 0.09  4635  201  +1.9
HATS-27   6 23.5903 0.0796 217.016 0.287 20066  2032  +7.92 0.17  +8.01 0.12 -0.04 0.21                 
HATS-27   7 25.3616 0.0430  32.926 0.129 21573  2183  +8.54 0.29  +7.60 0.10 +0.99 0.31  3849  356  -2.5
HATS-29   1 12.6366 0.0195 113.762 0.101  4469   454  +8.70 0.17  +7.30 0.06 +1.65 0.19  3290  122  -1.8
HATS-29   2 13.3227 0.0082  67.535 0.067  4712   479  +5.55 0.07  +5.47 0.04 +0.33 0.10  4957  277  -6.4
HATS-29   3 14.4305 0.0044 138.091 0.060  5104   519  +4.66 0.06  +4.62 0.04 +0.29 0.10  5074  296  -5.5
HATS-29   4 17.5493 0.0141  73.933 0.067  6207   631  +8.58 0.17  +7.88 0.07 +0.95 0.19  3886  225  -5.3
HATS-29   5 18.4150 0.1024 305.620 0.077  6513   663  +8.94 0.24  +8.39 0.10 +0.80 0.26  4083  357  -5.0
HATS-29   6 18.7628 0.0017 132.012 0.060  6636   675  +5.48 0.06  +4.97 0.04 +0.76 0.10  4138  133  -4.4
HATS-29   7 19.2732 0.0037   6.822 0.060  6817   693  +2.60 0.06  +2.71 0.04 +0.15 0.09  5596  394  -3.8
HATS-29   8 19.4504 0.0044  13.549 0.060  6879   699  +4.58 0.06  +4.51 0.04 +0.32 0.10  4986  276  -5.3
K2-02     1  8.3969 0.0600 236.191 0.867   491    50  +6.89 0.13  +7.45 0.13 -0.31 0.19                 
K2-03     1 26.0042 0.0042  54.084 0.060  1180   131  +5.42 0.07  +6.19 0.05 +0.19 0.10  5436  402 -11.6
K2-10     1 16.4166 0.0095 231.040 0.065  4718   478  +6.88 0.09  +6.93 0.08 +0.13 0.12  5646  523  -6.4
K2-19     1 10.9398 0.0983 291.142 0.191  3417   347  +7.97 0.20  +8.07 0.14 +0.14 0.25  5633 1056  -5.0
K2-19     2 22.6816 0.0001 146.998 0.060  7085   718  +8.40 0.29  +8.17 0.15 +0.47 0.33  4620  772  -4.0
K2-21     1  2.9845 0.0931 235.466 0.275   226    31  +7.63 0.36  +8.79 0.49 -0.38 0.61                 
K2-24     1  3.7632 0.0921 154.914 1.542   692    72  +8.66 0.18  +8.88 0.16 +0.00 0.25                 
K2-24     2  6.1303 0.0202 282.535 0.174  1128   114  +7.75 0.10  +7.38 0.06 +0.60 0.13  4376  223  -7.1
K2-24     3  9.2655 0.6654 121.121 0.234  1705   212  +9.90 0.34 +10.18 0.30 -0.05 0.46                 
K2-24     4 11.2107 0.0802 248.324 0.328  2063   209 +10.25 0.48  +9.79 0.22 +0.69 0.53  4233  963  -3.0
K2-24     5 13.7151 0.0051 337.975 0.064  2523   256  +6.03 0.07  +5.85 0.04 +0.41 0.10  4761  244  -6.4
K2-24     6 15.7635 0.0364 194.753 0.088  2900   294  +8.02 0.11  +8.07 0.08 +0.18 0.15  5448  579  -7.4
K2-24     7 20.3107 0.0563  20.255 0.139  3737   379  +8.29 0.13  +8.61 0.10 -0.09 0.17                 
K2-24     8 25.3358 0.0077 233.180 0.060  4661   472  +3.73 0.06  +3.56 0.04 +0.40 0.10  4780  237  -3.6
K2-27     1  2.8836 0.0179 177.543 0.096   709    72  +6.97 0.13  +5.38 0.06 +1.89 0.15  3153   80  +0.6
K2-31     1  8.4295 0.0363 127.747 0.386  1049   106  +9.49 0.43  +7.83 0.12 +1.84 0.45  3179  254  -0.6
K2-38     1 10.7752 0.0950  38.107 0.153  2063   210 +10.27 0.59  +9.02 0.17 +1.47 0.61  3411  476  -1.4
K2-38     2 11.2482 0.1012 323.366 0.179  2154   219  +9.71 0.39  +8.82 0.15 +1.13 0.42  3701  425  -2.6
K2-38     3 29.4380 0.0210 308.742 0.068  5637   571  +8.00 0.13  +7.12 0.06 +1.11 0.15  3714  154  -4.3
K2-44     1  8.1385 0.0066 224.384 0.063  3811   386  +7.74 0.10  +5.72 0.05 +2.16 0.12  3025   52  +2.1
K2-44     2 28.3495 0.0046  42.463 0.060 13274  1345  +4.64 0.07  +4.58 0.06 +0.20 0.10  5404  404  -4.6
KELT-15   1  6.1340 0.0064 283.276 0.078  1939   196  +7.74 0.10  +6.03 0.04 +1.79 0.12  3205   71  +0.8
KELT-15   2  6.5358 0.0080 235.647 0.117  2066   209  +6.39 0.07  +6.13 0.05 +0.33 0.11  4954  299  -5.4
KELT-15   3  9.2624 0.1811 105.410 0.616  2928   302  +9.64 0.27  +9.92 0.26 -0.20 0.38                 
KELT-15   4 12.1938 0.0599 347.240 0.382  3855   390  +9.46 0.24  +9.08 0.14 +0.46 0.28  4648  666  -4.5
KELT-15   5 15.0886 0.0558  27.778 0.256  4770   483  +9.07 0.19  +8.88 0.13 +0.27 0.23  5152  786  -5.0
KELT-15   6 17.5913 0.0822 175.806 0.105  5562   563  +9.48 0.29  +9.04 0.16 +0.52 0.34  4524  722  -3.9
KELT-15   7 17.8043 0.0211  55.876 0.064  5629   569  +5.13 0.06  +4.95 0.05 +0.26 0.10  5184  344  -4.4
KELT-15   8 29.5590 0.0393  39.263 0.065  9345   945  +8.13 0.12  +7.68 0.07 +0.52 0.15  4508  292  -5.7
WASP-08   1  4.4990 0.0064 171.036 0.096   384    39  +4.78 0.06  +3.61 0.04 +1.30 0.09  3549   76  +1.0
WASP-08   2 21.5463 0.0053 240.450 0.075  1840   187  +9.61 0.21  +8.09 0.07 +1.64 0.22  3292  143  -1.6
WASP-17   1 11.1191 0.1454 201.191 0.931  4714   479  +7.56 0.11  +7.59 0.07 -0.05 0.16                 
WASP-19   1  8.9786 0.0276 344.538 0.149  2437   247  +8.08 0.15  +7.84 0.08 +0.42 0.17  4734  420  -5.4
WASP-19   2  8.2860 0.0656 174.622 0.971  2249   228  +9.28 0.31  +9.02 0.16 +0.43 0.35  4698  903  -3.4
WASP-19   3 10.0141 0.0073 359.318 0.368  2719   275  +8.80 0.26  +8.69 0.15 +0.29 0.30  5082  980  -3.8
WASP-19   4 11.3526 0.0135 303.088 0.106  3082   312  +8.00 0.15  +7.76 0.08 +0.42 0.17  4734  406  -5.5
WASP-19   5 12.4957 0.0113  70.070 0.145  3392   343  +7.35 0.11  +7.02 0.06 +0.52 0.13  4520  259  -5.7
WASP-19   6 13.5472 0.0052 342.945 0.072  3678   372  +6.33 0.08  +6.10 0.05 +0.41 0.11  4754  262  -5.4
WASP-19   7 14.5974 0.0227 298.888 0.131  3963   401  +7.82 0.14  +7.33 0.07 +0.67 0.16  4261  241  -5.2
WASP-19   8 15.5058 0.0841 102.746 0.142  4209   426  +8.47 0.30  +8.59 0.17 +0.08 0.35                 
WASP-19   9 16.2462 0.0190 308.842 0.075  4410   446  +6.94 0.09  +6.91 0.06 +0.21 0.12  5346  448  -6.4
WASP-19  10 17.1120 0.0414 204.476 0.124  4645   470  +9.56 0.39  +8.02 0.10 +1.72 0.40  3249  247  -0.4
WASP-19  11 17.2277 0.0083 150.621 0.076  4677   473  +7.73 0.13  +6.54 0.06 +1.37 0.15  3487  116  -0.9
WASP-19  12 18.4136 0.0686 144.681 0.086  4999   506  +8.28 0.18  +7.84 0.08 +0.62 0.20  4335  337  -4.8
WASP-19  13 18.4875 0.0476 303.643 0.206  5019   508  +8.21 0.16  +8.25 0.10 +0.14 0.19  5617  791  -5.5
WASP-19  14 18.6928 0.0238 103.973 0.099  5075   513  +8.02 0.13  +7.89 0.09 +0.30 0.16  5041  494  -5.9
WASP-19  15 18.6321 0.0297 263.103 0.104  5058   512  +7.13 0.10  +6.98 0.06 +0.33 0.12  4954  355  -6.1
WASP-19  16 19.4072 0.0771 357.627 0.272  5268   533  +8.62 0.20  +7.78 0.09 +1.03 0.22  3800  246  -3.2
WASP-19  17  9.1606 0.0769 135.958 0.361  2487   252  +8.88 0.25  +8.79 0.14 +0.27 0.29  5129  954  -4.0
WASP-19  18 14.6681 0.0582  43.002 0.082  3982   403  +9.06 0.37  +8.97 0.21 +0.28 0.43                 
WASP-19  19 20.1612 0.0501  47.641 0.213  5473   554  +9.37 0.36  +8.54 0.12 +1.01 0.39  3822  432  -2.3
WASP-19  20 20.2452 0.0199  13.899 0.064  5496   556  +7.45 0.12  +7.26 0.07 +0.38 0.14  4840  371  -5.8
WASP-19  21 20.5232 0.0372 294.919 0.072  5571   563  +9.39 0.49  +8.10 0.12 +1.48 0.51  3405  384  -0.7
WASP-19  22 21.6278 0.0041 262.116 0.060  5871   594  +3.84 0.07  +3.89 0.05 +0.14 0.10  5642  428  -3.7
WASP-19  24 22.0930 0.0273 241.802 0.068  5998   606  +8.01 0.15  +7.57 0.08 +0.62 0.17  4346  289  -5.1
WASP-19  25 22.3563 0.0362 269.257 0.064  6069   614  +8.00 0.13  +7.60 0.08 +0.59 0.16  4395  283  -5.5
WASP-19  26 28.7751 0.0464 311.978 0.083  7812   790  +8.12 0.16  +7.81 0.09 +0.50 0.19  4555  386  -5.1
WASP-23   1 17.4368 0.0524 154.347 0.168  3533   360  +8.93 0.20  +8.33 0.10 +0.87 0.23  3987  284  -5.5
WASP-23   2 19.7309 0.0093 122.422 0.061  3997   407  +6.34 0.08  +5.65 0.05 +0.96 0.11  3873  128  -4.3
WASP-23   3 11.6186 0.1973 262.353 0.324  2354   243  +9.77 0.39 +10.04 0.28 +0.01 0.49                 
WASP-24   1 16.6479 0.0380 166.335 0.105  5436   550  +9.57 0.28  +8.19 0.09 +1.43 0.30  3444  226  -1.5
WASP-24   2 21.8309 0.0026 258.225 0.064  7129   721  +6.53 0.07  +4.87 0.04 +1.71 0.10  3253   64  +2.2
WASP-26   1 15.3751 0.0050 143.648 0.070  3920   397  +3.12 0.06  +2.65 0.04 +0.59 0.09  4387  158  -0.7
WASP-28   1 12.5129 0.0224 282.267 0.100  4422   448  +7.57 0.12  +6.89 0.08 +0.76 0.15  4134  207  -4.2
WASP-28   2 16.0787 0.0686 269.710 0.083  5682   576  +8.31 0.35  +7.83 0.23 +0.53 0.42  4502  946  -2.4
WASP-36   1  4.8627 0.0054  66.668 0.070  1968   199  +5.83 0.07  +4.55 0.04 +1.37 0.10  3489   82  +0.5
WASP-36   2  9.4708 0.0032 256.594 0.060  3832   387  +5.89 0.07  +4.93 0.04 +1.04 0.10  3785  113  -1.5
WASP-36   3 13.0654 0.0103 258.737 0.102  5287   534  +6.77 0.09  +5.43 0.05 +1.42 0.12  3451   88  -0.2
WASP-36   4 17.8879 0.0013 264.630 0.061  7238   731  +5.79 0.07  +4.30 0.04 +1.58 0.10  3338   71  +2.0
WASP-44   1 11.7797 0.0538 356.436 0.133  4004   413  +5.58 0.09  +5.55 0.08 +0.18 0.13  5448  489  -5.3
WASP-44   2 13.8038 0.1582 240.702 1.226  4692   486  +6.71 0.14  +6.36 0.13 +0.50 0.20  4551  407  -4.2
WASP-45   1  4.3507 0.0553 317.727 0.225   925    98  +8.21 0.20  +6.33 0.06 +2.17 0.21  3020   90  +0.3
WASP-49   1  2.2128 0.0020 178.564 0.063   446    46  +6.68 0.14  +5.08 0.07 +1.76 0.16  3221   94  +1.2
WASP-49   2  8.9712 0.0051 346.875 0.128  1808   185  +7.06 0.08  +6.19 0.06 +1.02 0.12  3807  128  -3.5
WASP-49   3 11.2389 0.0416 225.612 0.192  2265   232  +9.16 0.20  +8.75 0.12 +0.56 0.24  4438  447  -5.3
WASP-49   4 17.9449 0.0422 139.093 0.095  3616   371  +9.78 0.30  +9.20 0.15 +0.73 0.34  4170  512  -4.2
WASP-49   5 21.0962 0.0180 262.958 0.106  4251   436  +9.19 0.21  +8.87 0.13 +0.47 0.25  4615  550  -5.2
WASP-49   6 21.8266 0.0235 273.067 0.069  4398   451  +7.33 0.09  +7.18 0.07 +0.30 0.12  5053  378  -6.6
WASP-54   1  5.7065 0.0241 115.677 0.158  1583   161 +10.14 0.24  +7.94 0.07 +2.11 0.26  3048  118  +1.0
WASP-55   1  4.3464 0.0037 163.897 0.069  1327   134  +6.85 0.10  +5.32 0.04 +1.66 0.12  3280   75  +0.7
WASP-55   2 17.6945 0.0501 321.719 0.114  5403   545  +8.66 0.35  +8.15 0.15 +0.66 0.39  4285  683  -3.1
WASP-55   3 20.2421 0.0452 193.953 0.112  6181   624  +8.74 0.29  +8.51 0.17 +0.37 0.34  4852  964  -3.7
WASP-64   1  4.5196 0.2150 324.556 2.164  1610   183              +8.85 0.17                            
WASP-64   2 16.0552 0.0133 232.489 0.062  5719   589  +5.15 0.07  +4.73 0.05 +0.56 0.11  4445  195  -3.4
WASP-64   3  7.3175 0.0382  71.052 1.174  2607   269  +8.79 0.43  +9.20 0.40 -0.27 0.59                 
WASP-64   4 10.0041 0.0469 181.961 0.415  3564   367  +9.19 0.31  +8.86 0.20 +0.47 0.37  4626  899  -3.6
WASP-64   5 21.0196 0.0043  85.821 0.060  7488   771  +4.21 0.07  +4.03 0.05 +0.32 0.10  4986  300  -3.5
WASP-66   1 12.9928 0.0201  60.630 0.279  6801   692  +9.83 0.41  +8.81 0.13 +1.03 0.43  3801  479  -2.2
WASP-66   2 17.3674 0.0044 113.580 0.061  9091   924  +5.02 0.07  +4.76 0.05 +0.27 0.10  5155  322  -3.9
WASP-67   1  4.4888 0.1175  53.969 1.047   827    87  +7.22 0.10  +7.34 0.07 +0.16 0.13  5527  536  -7.8
WASP-67   2  5.9723 0.0401  68.583 0.315  1101   112  +8.31 0.16  +7.76 0.07 +0.82 0.18  4052  235  -6.3
WASP-67   3 18.3771 0.0191 152.909 0.083  3388   344  +6.37 0.08  +6.09 0.04 +0.56 0.11  4444  195  -6.8
WASP-67   4 14.5145 0.0557 330.105 0.087  2676   272  +8.90 0.25  +8.83 0.14 +0.36 0.29  4888  832  -4.9
WASP-67   5 23.4872 0.0974 316.051 0.275  4330   440  +7.84 0.13  +7.91 0.08 +0.21 0.16  5335  587  -7.2
WASP-68   1 13.0846 0.0070 119.828 0.063  3086   312  +8.09 0.10  +6.17 0.05 +2.02 0.12  3087   58  +1.7
WASP-68   2 21.3038 0.0132 189.162 0.076  5024   508  +9.90 0.24  +8.20 0.09 +1.80 0.26  3196  147  -1.0
WASP-68   4 23.0938 0.0076  49.458 0.072  5446   550  +6.40 0.07  +6.24 0.05 +0.26 0.10  5174  335  -5.9
WASP-70   1  3.1723 0.0073 167.873 0.113   701    71  +2.51 0.06  +2.12 0.04 +0.35 0.10  4906  267  -0.2
WASP-70   2 11.9558 0.1855  65.313 0.288  2641   272  +7.01 0.22  +7.10 0.19 -0.13 0.29                 
WASP-74   1  7.9882 0.0696  99.519 0.418  1318   134 +10.86 0.25 +10.04 0.15 +0.79 0.29  4101  413  -4.5
WASP-74   2 11.7964 0.0086   7.971 0.095  1947   197  +8.63 0.09  +8.19 0.07 +0.41 0.12  4761  303  -6.5
WASP-74   3 15.7316 0.0328 192.762 0.420  2596   263 +10.04 0.15  +9.27 0.10 +0.74 0.18  4161  261  -5.8
WASP-74   4 15.8514 0.0158  70.793 0.099  2616   265  +8.19 0.08  +7.97 0.06 +0.19 0.12  5432  448  -6.9
WASP-74   5 19.7329 0.0831 132.924 0.286  3257   331  +9.79 0.14  +9.40 0.12 +0.35 0.19  4895  532  -5.9
WASP-74   6 21.4658 0.0879  74.664 0.108  3543   360 +10.85 0.23  +9.68 0.12 +1.14 0.27  3687  263  -3.4
WASP-74   7 23.9638 0.0316 217.749 0.067  3955   401  +9.53 0.13  +8.31 0.07 +1.19 0.15  3644  140  -3.5
WASP-80   1 11.2806 0.0028  53.897 0.061   529    54  +3.48 0.06  +3.81 0.04 +0.56 0.10  4440  174  -8.0
WASP-80   2 14.7331 0.0438 213.088 0.085   691    71  +8.81 0.36  +9.34 0.41 +0.34 0.55                 
WASP-80   3 19.1881 0.0176 192.700 0.062   900    93  +7.07 0.09  +7.58 0.07 +0.39 0.12  4808  301 -12.2
WASP-83   1  4.9289 0.0155 178.953 0.168  1328   135  +8.37 0.16  +7.38 0.06 +1.19 0.18  3647  164  -3.7
WASP-83   2 13.3842 0.0028 178.768 0.064  3605   366  +5.27 0.06  +5.22 0.04 +0.26 0.10  5190  339  -5.7
WASP-83   4 19.9860 0.0593 282.119 0.084  5384   547  +9.59 0.26  +8.93 0.12 +0.87 0.29  3997  373  -4.6
WASP-83   5 21.7673 0.0314  41.962 0.075  5863   595  +7.72 0.09  +7.68 0.06 +0.24 0.13  5237  434  -7.6
WASP-85   1  1.4548 0.0038  99.603 0.083   175    18  +1.15 0.11  +0.99 0.08 +0.31 0.15  5032  443  -0.1
WASP-87   1  4.0711 0.0116 202.088 0.281  1321   134  +9.28 0.39  +8.64 0.18 +0.70 0.42  4224  716  -2.8
WASP-87   2  5.5712 0.0045 241.075 0.066  1807   183  +7.01 0.08  +6.53 0.05 +0.53 0.11  4489  208  -5.2
WASP-87   3  7.6994 0.0043 237.943 0.068  2498   253  +9.84 0.48 +10.43 0.51 -0.53 0.70                 
WASP-87   4  8.0921 0.0027 141.298 0.061  2625   266  +2.12 0.06  +1.95 0.04 +0.22 0.09  5300  331  -1.2
WASP-87   5 11.9361 0.1150 279.824 0.486  3872   394  +9.91 0.32  +9.12 0.14 +0.84 0.35  4025  471  -3.5
WASP-87   6 12.3248 0.1559   8.514 0.848  3998   408  +9.54 0.32  +9.30 0.19 +0.29 0.38  5068 1229  -3.5
WASP-87   7 13.8045 0.0440 276.411 0.099  4478   454 +10.44 0.41 +10.14 0.28 +0.36 0.50                 
WASP-87   8 14.2771 0.0185 311.044 0.079  4631   469  +8.33 0.12  +8.09 0.08 +0.30 0.15  5059  459  -6.3
WASP-87   9 14.8947 0.0321  16.294 0.259  4832   490 +10.12 0.35  +9.78 0.20 +0.40 0.41  4788 1137  -3.5
WASP-87  10 15.1879 0.0780 324.826 0.508  4927   500              +9.99 0.28                            
WASP-87  11 15.9856 0.1298 287.685 0.422  5186   527 +10.53 0.42 +10.72 0.42 -0.13 0.60                 
WASP-87  13 22.8431 0.3774  47.335 0.351  7410   761  +9.40 0.23  +8.71 0.10 +0.75 0.25  4149  362  -4.5
WASP-87  14 23.3117 0.0391 326.274 0.149  7562   766  +9.15 0.19  +8.93 0.13 +0.28 0.23  5110  768  -5.0
WASP-87  15 23.5629 0.0534  42.123 0.067  7644   775  +8.84 0.17  +8.65 0.11 +0.25 0.21  5203  711  -5.3
WASP-87  16 24.4186 0.0130 218.782 0.082  7921   803  +9.28 0.21  +8.77 0.12 +0.57 0.25  4431  463  -4.8
WASP-94   1 15.0774 0.0018  89.605 0.062  3382   342  +0.38 0.06  +0.36 0.04 -0.03 0.10  6435  505  -0.3
WASP-101  2 12.2670 0.0627 353.035 0.307  2455   250  +8.50 0.13  +8.17 0.08 +0.23 0.16  5273  569  -5.8
WASP-101  3 19.3441 0.0281   6.403 0.069  3871   393  +9.50 0.23  +8.20 0.08 +1.20 0.25  3635  233  -2.1
WASP-104  1  6.7798 0.0076 176.947 0.122  1319   135  +8.05 0.18  +6.07 0.05 +2.18 0.20  3014   84  +1.0
WASP-106  1 13.1551 0.1273 245.193 0.114  4511   462  +9.13 0.24  +8.89 0.14 +0.29 0.28  5076  915  -4.2
WASP-106  2 18.2181 0.0732 124.538 0.149  6247   637  +9.51 0.46  +8.09 0.12 +1.48 0.47  3409  356  -1.0
WASP-108  1  4.9823 0.0229 174.967 0.586  1262   129  +9.08 0.30  +8.56 0.16 +0.65 0.34  4297  601  -3.6
WASP-108  3  7.7487 0.0493 155.280 0.451  1963   200  +9.40 0.28  +8.77 0.12 +0.76 0.31  4141  450  -4.1
WASP-108  4  8.7906 0.0224  41.214 0.144  2227   227  +9.23 0.39  +7.49 0.11 +1.85 0.41  3170  225  -0.4
WASP-108  5  8.9358 0.0061 247.197 0.069  2264   231  +7.25 0.09  +6.79 0.05 +0.58 0.11  4402  200  -5.8
WASP-108  6 11.5257 0.0699 322.958 0.322  2920   298 +10.16 0.50  +9.28 0.17 +1.00 0.53  3830  623  -2.2
WASP-108  7 13.7113 0.0402  34.785 0.096  3474   354  +9.03 0.35  +9.02 0.25 +0.14 0.43                 
WASP-108  8 14.6120 0.0219 345.298 0.103  3702   377  +7.74 0.11  +7.33 0.07 +0.52 0.14  4508  272  -6.0
WASP-108  9 18.4324 0.0585  45.254 0.117  4670   476  +8.74 0.18  +8.49 0.11 +0.37 0.21  4862  578  -5.4
WASP-108 10 19.4548 0.0016  66.156 0.060  4929   502  +2.83 0.06  +2.19 0.04 +0.76 0.09  4136  128  +0.6
WASP-108 11 19.4391 0.1271  97.914 0.143  4925   503  +9.78 0.47  +9.92 0.37 -0.02 0.60                 
WASP-108 12 20.9221 0.0529 185.275 0.069  5301   540  +8.29 0.14  +8.01 0.09 +0.40 0.17  4788  430  -6.0
WASP-108 13 23.1188 0.0121 331.928 0.061  5858   597  +5.50 0.07  +5.28 0.04 +0.35 0.10  4914  272  -4.9
WASP-109  2 13.3068 0.0786 343.262 0.119  4739   482  +8.73 0.35  +8.93 0.37 -0.22 0.51                 
WASP-109  4 18.6516 0.1045 355.697 0.132  6643   675  +9.82 0.27  +8.44 0.10 +1.36 0.29  3496  231  -1.7
WASP-109  5 18.9879 0.0041 296.109 0.067  6763   686  +5.72 0.07  +5.03 0.05 +0.68 0.10  4255  154  -2.3
WASP-109  6 20.5147 0.0292 306.035 0.121  7307   742  +9.79 0.26  +8.01 0.09 +1.76 0.27  3221  161  -0.5
WASP-109  7 20.8712 0.0059 348.058 0.060  7433   754  +5.34 0.07  +4.59 0.05 +0.73 0.10  4177  141  -1.6
WASP-109  9 23.5282 0.0172 338.283 0.066  8380   851  +7.58 0.10  +6.94 0.06 +0.62 0.13  4340  207  -4.6
WASP-111  1  5.0151 0.0091 100.052 0.141  1396   142  +5.61 0.08  +4.43 0.04 +0.98 0.10  3851  122  +0.6
WASP-121  1  7.6386 0.0351 221.780 0.143  1999   203  +9.62 0.23  +7.49 0.07 +2.08 0.24  3058  112  +0.7
WASP-121  2  9.5063 0.0549 211.797 0.290  2488   253 +10.26 0.35  +9.46 0.15 +0.75 0.38  4154  580  -3.3
WASP-121  3 21.6857 0.0613 186.625 0.284  5676   576  +9.40 0.25  +8.55 0.15 +0.82 0.29  4062  393  -3.4
WASP-121  4 23.2789 0.0169 138.466 0.069  6093   618  +6.06 0.07  +5.74 0.05 +0.27 0.11  5148  358  -4.3
WASP-121  5 25.4221 0.0139 309.337 0.063  6654   675  +4.63 0.07  +4.46 0.05 +0.12 0.11  5714  466  -3.6
WASP-121  6 27.3900 0.0207 232.234 0.065  7169   727  +7.77 0.10  +7.10 0.06 +0.63 0.13  4327  208  -4.5
WASP-122  1 15.1695 0.0192 144.692 0.091  4025   410  +8.25 0.12  +7.39 0.07 +0.99 0.15  3843  171  -4.3
WASP-122  2 21.7042 0.2290  58.015 0.605  5759   590  +9.19 0.33 +10.45 0.56 -1.13 0.66                 
WASP-122  3 22.5243 0.0084 201.764 0.063  5977   609  +3.84 0.07  +3.70 0.05 +0.28 0.11  5126  341  -3.1
WASP-123  1  4.7970 0.0030 205.163 0.066  1027   105  +6.77 0.10  +5.15 0.06 +1.80 0.11  3198   63  +1.2
WASP-123  2  8.1819 0.0109 148.486 0.083  1751   179  +7.18 0.10  +6.91 0.07 +0.46 0.12  4652  258  -6.3
WASP-123  3 11.7489 0.0140 219.145 0.131  2514   257  +9.31 0.18  +9.13 0.11 +0.36 0.21  4875  577  -6.1
WASP-123  4 13.0554 0.0105 207.900 0.072  2794   285  +8.31 0.12  +7.93 0.09 +0.56 0.14  4440  260  -6.7
WASP-123  5 14.0339 0.0148 312.109 0.080  3003   307  +8.34 0.13  +7.88 0.08 +0.64 0.15  4303  235  -6.4
WASP-123  6 14.7965 0.0302  14.392 0.099  3167   323  +8.33 0.12  +8.06 0.09 +0.44 0.15  4676  334  -6.8
WASP-123  7 20.7656 0.0149 307.918 0.088  4444   454  +8.71 0.14  +8.41 0.10 +0.48 0.17  4604  366  -6.5
WASP-123  8 21.4946 0.0172 277.724 0.111  4600   469  +7.57 0.11  +7.22 0.07 +0.53 0.13  4496  249  -6.2
WASP-123  9 24.7019 0.0033  57.642 0.060  5286   539  +7.04 0.10  +5.88 0.06 +1.35 0.11  3504   89  -1.7
WASP-123 10 26.9100 0.0197 127.436 0.092  5759   588  +8.71 0.14  +8.54 0.10 +0.34 0.17  4923  484  -6.6
WASP-124  1 19.1049 0.0031 345.862 0.062  8192   829  +5.19 0.06  +5.08 0.04 +0.18 0.09  5472  378  -5.2
WASP-129  1  4.2776 0.0246 215.784 0.315  1051   107  +7.96 0.10  +8.37 0.10 -0.24 0.15                 
WASP-129  2  5.9350 0.0036 270.463 0.073  1458   148  +7.11 0.08  +5.65 0.05 +1.63 0.10  3301   68  +0.1
WASP-129  3 11.6552 0.0007 242.374 0.064  2864   290  +6.78 0.08  +6.00 0.06 +0.95 0.11  3894  128  -3.9
WASP-129  4 14.3489 0.0064 264.183 0.105  3526   357  +9.11 0.15  +7.82 0.07 +1.45 0.17  3427  127  -2.5
WASP-129  5 15.7816 0.0092 139.129 0.073  3878   393  +7.79 0.09  +7.38 0.07 +0.58 0.12  4409  216  -6.6
WASP-129  6 21.9662 0.0019 238.782 0.062  5398   547  +6.94 0.09  +6.44 0.06 +0.67 0.12  4266  175  -5.4
WASP-129  7 22.8376 0.5050  40.879 0.172  5612   582 +10.65 0.46  +9.96 0.22 +0.86 0.51  4006  701  -3.0
WASP-129  8 23.7419 0.0015  51.437 0.060  5834   591  +3.62 0.07  +3.30 0.05 +0.48 0.10  4600  211  -2.3
WASP-130  1  8.5434 0.0078 342.699 0.076  1393   141  +9.33 0.29  +9.45 0.22 +0.08 0.37                 
WASP-130  2 16.9651 0.0045 144.726 0.065  2766   281  +4.78 0.08  +4.62 0.06 +0.35 0.10  4892  284  -4.5
WASP-130  3 20.0415 0.0488 118.718 0.123  3268   332  +9.38 0.34  +8.58 0.17 +1.00 0.38  3833  429  -3.0
WASP-131  1 10.0178 0.0491 222.936 0.589  1804   183 +10.63 0.39 +10.37 0.20 +0.22 0.44                 
WASP-131  2 24.9054 0.0102 239.099 0.061  4484   455  +6.20 0.09  +5.70 0.05 +0.46 0.11  4635  240  -3.7
WASP-132  1  6.1295 0.0535 104.044 3.691   745    76  +8.54 0.31  +9.43 0.32 -0.41 0.45                 
WASP-132  2  7.9545 0.0433 210.644 0.735   967    99  +9.46 0.27  +9.10 0.12 +0.83 0.29  4038  391  -5.9
WASP-132  3  9.6194 0.0093 310.048 0.163  1169   119  +8.68 0.20  +8.54 0.09 +0.61 0.23  4352  389  -7.2
WASP-132  4  9.9784 0.0554 108.864 0.156  1213   124  +9.18 0.38  +9.27 0.21 +0.36 0.44  4890 1313  -4.0
WASP-132  5 10.4596 0.0260 299.085 0.141  1272   130  +9.01 0.21  +8.05 0.08 +1.43 0.22  3442  170  -3.5
WASP-132  6 15.0084 0.0133  29.221 0.070  1825   186              +8.97 0.12                            
WASP-132  7 15.3653 0.0539 233.807 0.280  1868   191  +9.07 0.22  +9.81 0.21 -0.27 0.31                 
WASP-132  8 15.4294 0.0094  59.937 0.069  1876   192  +6.33 0.08  +6.47 0.05 +0.33 0.10  4957  294  -9.6
WASP-132  9 17.5858 0.0442 227.969 0.165  2138   218  +8.90 0.33  +9.24 0.23 +0.11 0.40                 
WASP-132 10 18.4220 0.0179 198.065 0.150  2240   229  +7.97 0.12  +7.82 0.07 +0.63 0.14  4321  234  -9.4
WASP-132 11 18.9169 0.0057 148.939 0.060  2300   235  +5.04 0.07  +5.20 0.05 +0.32 0.10  4994  283  -8.2
WASP-132 12 19.1820 0.0304 138.407 0.323  2332   238  +9.57 0.33  +9.38 0.15 +0.67 0.36  4272  617  -5.1
WASP-132 13 19.7172 0.0236 288.683 0.074  2397   245  +8.26 0.13  +8.13 0.07 +0.60 0.15  4368  261  -9.3
WASP-132 14 19.7757 0.0260  29.917 0.065  2404   246  +8.22 0.14  +8.13 0.07 +0.56 0.16  4435  295  -8.9
WASP-132 15 19.9680 0.0223 307.511 0.105  2428   248  +7.57 0.11  +7.81 0.06 +0.24 0.13  5253  454  -9.6
WASP-132 16 27.9352 0.0307 310.354 0.076  3396   347  +9.42 0.27  +8.81 0.10 +1.08 0.29  3744  306  -4.8
WASP-133  1  2.4285 0.0045 212.362 0.064  1328   135  +6.83 0.09  +6.64 0.07 +0.40 0.13  4788  318  -6.6
WASP-133  2 16.3417 0.0045 157.852 0.061  8940   906  +4.66 0.06  +4.65 0.04 +0.22 0.09  5297  327  -5.8
WASP-133  3 16.3610 0.0050 339.289 0.062  8950   908  +5.41 0.06  +5.32 0.04 +0.30 0.09  5047  280  -6.3
WASP-133  4 16.6448 0.1819 354.374 0.151  9105   929  +9.78 0.56  +8.59 0.16 +1.40 0.58  3464  479  -1.5


==> table2.dat <==
CoRoT-22 2015-09-12 23:50 900 0.57  0.00  3.29  5.84  8.08  8.77  8.75  8.70
CoRoT-28 2015-09-12 23:32 900 0.53  0.00  4.06  6.53  8.77  9.48  9.52  9.47
HAT-P-27 2015-05-12 04:47 300 0.33  4.64  6.16  8.84 10.71 11.43 11.46 11.41
HAT-P-30 2015-04-28 01:30  60 0.52  2.32  3.84  6.25  8.43  9.64  9.76  9.74
HAT-P-35 2015-04-28 01:15 400 0.47  2.43  4.21  6.68  8.59  9.39  9.39  9.37
HAT-P-41 2015-05-29 07:57 140 0.46  2.61  4.25  6.72  8.95  9.63  9.67  9.64
HAT-P-45 2015-05-29 07:45 560 0.45  2.49  4.32  6.87  8.94  9.36  9.41  9.36
HAT-P-46 2015-05-29 07:40 240 0.44  2.51  4.23  6.63  8.85  9.54  9.58  9.52
HATS-1   2015-04-29 02:01 270 0.30  4.49  6.22  8.51 10.34 11.05 11.09 11.06
HATS-2   2015-04-29 00:50 900 0.28  4.69  6.32  8.69 10.23 10.52 10.53 10.49
HATS-9   2015-09-27 01:03 900 0.58  0.00  3.16  5.76  8.05  8.93  8.96  8.90
HATS-10  2015-09-12 03:42 770 0.59  0.00  2.94  5.42  7.83  9.26  9.31  9.24
HATS-13  2015-09-27 01:23 900 1.23  0.00  0.00  2.68  5.40  7.05  7.10  7.06
K2-02    2015-09-13 06:04  60 0.45  2.50  4.43  7.01  9.31 11.07 11.25 11.26
WASP-16  2015-04-29 03:28 130 0.37  2.69  4.63  7.11  9.26 10.75 10.93 10.86
WASP-17  2015-05-15 02:52 160 0.35  4.39  6.01  8.54 10.55 11.34 11.41 11.38
WASP-19  2015-04-28 01:40 350 0.40  2.71  4.51  6.84  8.86  9.56  9.60  9.55
WASP-24  2015-05-12 04:20 120 0.32  4.85  6.33  8.97 10.51 11.09 11.16 11.10
WASP-25  2015-04-29 03:06 220 0.38  2.81  4.47  6.81  9.00 10.30 10.38 10.34
WASP-28  2015-08-31 04:56 300 0.61  0.00  2.94  5.50  7.53  7.91  7.94  7.93
WASP-31  2015-04-29 01:32 240 0.32  4.37  6.16  8.65 10.35 11.02 11.08 11.03
WASP-36  2015-04-29 01:12 510 0.41  2.88  4.57  7.18  9.10  9.87  9.88  9.85
WASP-37  2015-05-12 04:35 530 0.29  4.90  6.43  9.17 10.86 11.31 11.37 11.33
WASP-39  2015-04-29 03:33 280 0.35  4.09  5.65  7.98  9.84 10.77 10.87 10.83
WASP-41  2015-05-15 02:17 180 0.34  4.75  6.51  9.21 11.16 11.97 12.09 12.00
WASP-42  2015-04-29 02:55 450 0.37  2.73  4.46  7.04  9.18 10.61 10.71 10.68
WASP-54  2015-04-29 03:25  60 0.43  2.46  4.22  6.21  8.65 10.34 10.46 10.44
WASP-55  2015-04-29 03:18 210 0.36  3.92  5.48  7.61  9.58 10.51 10.57 10.57
WASP-66  2015-04-29 01:26 180 0.30  4.54  6.19  8.67 10.43 11.21 11.28 11.22
WASP-68  2015-05-11 07:21  70 0.46  2.63  4.59  7.24  9.28 10.69 10.81 10.80
WASP-74  2015-05-11 07:26  60 0.48  2.48  4.34  6.92  9.19 10.90 11.12 11.11
WASP-77  2015-09-26 09:21  60 0.58  0.00  2.93  5.46  7.90 10.07 10.35 10.33
WASP-80  2015-05-29 08:02 230 0.44  2.65  4.37  7.00  9.17 10.11 10.15 10.14
WASP-83  2015-04-29 02:33 600 0.33  4.16  5.86  8.20 10.13 11.11 11.20 11.10
WASP-85  2015-04-29 02:12 120 0.36  2.98  4.80  7.07  9.12 10.88 11.11 11.10
WASP-87  2015-04-29 02:29  80 0.33  4.11  5.57  8.17 10.04 11.15 11.31 11.33
WASP-97  2015-09-26 08:59 900 0.56  0.00  3.07  5.74  8.40 11.25 11.85 11.84
WASP-104 2015-06-04 23:30 110 0.61  0.00  2.91  5.23  7.70  9.29  9.40  9.35
WASP-106 2015-05-15 02:06 120 0.33  4.71  6.32  8.98 10.76 11.42 11.51 11.43
WASP-108 2015-04-29 03:13 120 0.40  2.67  4.20  6.70  8.88 10.32 10.53 10.45
WASP-109 2015-05-15 02:36 150 0.35  4.47  5.99  8.71 10.58 11.40 11.44 11.39
WASP-110 2015-05-29 08:08 340 0.40  2.66  4.41  6.89  8.55  8.72  8.74  8.68
WASP-111 2015-09-13 05:59  60 0.51  2.34  3.98  6.42  8.74 10.39 10.55 10.55
WASP-112 2015-09-13 06:08 900 0.46  2.47  4.15  6.57  8.80  9.63  9.72  9.63
WASP-117 2015-09-26 09:17  60 0.58  0.00  2.92  5.35  7.85  9.99 10.18 10.21

==> table3.dat <==
CoRoT-02 2016-04-30 10:01 450 0.34  4.45  6.11  8.65 10.43 10.98 11.03 10.96
CoRoT-04 2016-04-21 00:51 900 0.70  0.00  2.90  5.43  7.56  8.19  8.19  8.14
CoRoT-07 2016-04-21 00:08 200 0.42  2.57  4.68  7.33  9.64 10.44 10.47 10.43
CoRoT-24 2016-04-21 00:35 850 0.86  0.00  0.00  4.49  6.53  6.65  6.65  6.60
GJ 1132  2016-04-21 02:21 900 0.33  4.19  6.08  8.46 10.46 11.70 11.81 11.76
HAT-P-26 2016-06-18 23:21 203 0.36  2.90  5.00  7.82  9.87 10.71 10.79 10.73
HAT-P-27 2016-05-03 04:05 300 0.36  2.84  4.83  7.54  9.77 10.76 10.76 10.73
HAT-P-30 2016-04-21 01:09  60 0.43  2.56  4.63  7.24  9.47 10.44 10.51 10.49
HAT-P-35 2016-04-21 01:13 400 0.45  2.56  4.38  6.88  8.92  9.67  9.63  9.61
HAT-P-41 2016-04-30 10:11 140 0.36  3.06  4.90  7.52  9.63 10.78 10.94 10.89
HATS-02  2016-06-18 23:37 900 0.30  4.58  6.64  9.03 10.19 10.28 10.34 10.20
HATS-03  2016-06-11 09:17 390 0.47  2.50  4.21  6.90  8.76 10.18 10.23 10.19
HATS-04  2016-04-20 23:46 900 0.40  2.86  4.82  7.28  9.16  9.54  9.51  9.47
HATS-07  2016-05-03 02:16 900 0.31  4.46  6.36  8.91 10.55 10.89 10.87 10.82
HATS-09  2016-07-30 03:48 900 0.67  0.00  3.44  5.63  5.79  5.79  5.80  5.71
HATS-11  2016-04-30 09:22 900 0.31  4.53  6.32  8.54  9.67  9.78  9.82  9.70
HATS-12  2016-04-30 09:45 550 0.36  4.16  6.24  8.76 10.24 10.49 10.57 10.52
HATS-13  2016-06-11 08:22 900 0.48  2.41  4.11  6.61  8.57  8.97  8.96  8.93
HATS-14  2016-06-11 08:40 900 0.47  2.52  4.23  6.69  8.49  8.86  8.86  8.82
HATS-16  2016-06-19 10:17 900 0.34  4.19  5.95  8.30  9.35  9.48  9.41  9.37
HATS-17  2016-04-21 03:15 380 0.38  2.80  4.69  7.33  9.39 10.01 10.06 10.01
HATS-18  2016-06-18 00:43 900 0.47  2.43  4.19  6.53  8.31  8.65  8.69  8.62
HATS-25  2016-06-19 00:03 770 0.37  2.72  4.80  7.54  9.26  9.46  9.49  9.44
HATS-26  2016-06-19 23:56 660 0.53  0.00  3.99  6.40  8.21  8.93  8.99  8.94
HATS-27  2016-06-21 00:24 560 0.49  2.40  4.08  6.40  8.49  9.29  9.32  9.25
HATS-29  2016-07-30 03:36 480 0.46  2.51  4.24  7.00  9.22 10.17 10.21 10.11
K2-02    2016-06-09 10:50  60 0.54  0.00  3.10  5.90  8.04  8.49  8.54  8.48
K2-03    2016-04-21 03:08 310 0.37  2.91  4.86  7.51  9.78 10.95 11.04 11.00
K2-10    2016-04-30 00:26 380 0.35  4.11  5.36  7.53  9.48 10.32 10.38 10.33
K2-19    2016-04-21 03:25 668 0.43  2.57  4.32  6.74  8.82  9.37  9.38  9.33
K2-21    2016-06-19 10:40 600 0.36  2.85  4.71  7.36  9.40  9.97 10.00  9.95
K2-24    2016-06-21 00:44 140 0.46  2.53  4.41  6.88  9.16 10.34 10.39 10.35
K2-27    2016-04-30 00:16 480 0.40  2.72  4.39  6.64  8.62  9.80  9.88  9.82
K2-31    2016-06-19 00:46  90 0.44  2.55  4.41  7.12  9.11  9.74  9.78  9.75
K2-38    2016-06-21 00:38 150 0.47  2.46  4.17  6.67  8.93 10.01 10.09 10.06
K2-39    2016-07-30 06:12  90 0.46  2.52  4.18  6.87  9.12 10.91 11.18 11.12
K2-44    2016-06-18 23:29 320 0.30  4.82  6.39  9.18 10.73 11.07 11.13 11.05
KELT-15  2016-04-21 01:29 150 0.42  2.59  4.41  6.69  8.95 10.26 10.37 10.31
WASP-08  2016-06-28 10:39  60 0.63  0.00  2.79  5.37  7.92  9.91 10.33 10.35
WASP-17  2016-06-19 00:40 158 0.39  2.78  4.61  7.25  9.06  9.58  9.60  9.62
WASP-19  2016-04-21 01:52 350 0.40  2.59  4.41  7.07  9.34 10.07 10.11 10.06
WASP-23  2016-04-21 00:23 500 0.35  4.18  6.18  8.60 10.42 10.78 10.83 10.79
WASP-24  2016-05-03 04:11 120 0.39  2.86  4.53  7.26  9.51 10.51 10.60 10.54
WASP-26  2016-06-28 10:26 120 0.62  0.00  2.81  5.30  7.65  9.46  9.64  9.59
WASP-28  2016-06-19 10:08 310 0.35  4.18  5.91  8.28  9.74  9.97  9.99  9.92
WASP-32  2016-06-28 10:19 140 0.69  0.00  2.66  4.92  7.31  8.79  8.89  8.86
WASP-36  2016-04-21 01:35 508 0.41  2.76  4.38  6.86  8.87  9.54  9.56  9.53
WASP-44  2016-07-01 09:28 620 0.51  2.38  3.96  6.48  8.52  9.17  9.21  9.13
WASP-45  2016-06-20 10:38 260 0.58  0.00  2.84  5.29  7.60  8.95  9.03  8.90
WASP-49  2016-04-20 23:40 140 0.38  2.81  4.70  7.42  9.48 10.48 10.57 10.52
WASP-54  2016-05-03 02:33  60 0.42  2.78  4.74  7.38  9.63 10.83 10.93 10.90
WASP-55  2016-04-21 03:46 210 0.41  2.63  4.39  6.77  8.92  9.51  9.55  9.53
WASP-64  2016-04-21 00:15 340 0.37  2.77  4.92  7.47  9.54  9.88  9.94  9.86
WASP-66  2016-04-21 02:38 180 0.37  2.71  4.62  7.07  9.13 10.00 10.09 10.03
WASP-67  2016-06-09 09:03 430 0.65  0.00  2.78  5.11  7.67  9.50  9.62  9.55
WASP-68  2016-04-30 10:16  70 0.41  2.84  4.77  7.57  9.67 10.76 10.86 10.82
WASP-70  2016-06-09 10:41  80 0.54  0.00  3.17  5.65  7.45  7.78  7.80  7.75
WASP-74  2016-04-30 10:14  60 0.55  0.00  3.44  6.35  8.72 10.92 11.14 11.12
WASP-80  2016-04-30 10:19 230 0.36  2.89  4.83  7.66  9.62 10.69 10.73 10.74
WASP-83  2016-04-30 00:02 556 0.46  2.42  4.18  6.44  8.60 10.14 10.23 10.17
WASP-85  2016-04-21 03:37 120 0.44  2.49  4.36  6.58  8.70 10.26 10.45 10.43
WASP-87  2016-04-21 03:03  80 0.37  3.01  4.73  7.35  9.63 10.64 10.74 10.71
WASP-94  2016-06-11 08:56  60 0.50  2.43  3.99  6.57  8.85 10.63 10.91 10.86
WASP-101 2016-04-21 00:03  60 0.43  2.65  4.38  7.14  9.38 10.48 10.63 10.57
WASP-104 2016-04-21 01:46 110 0.44  2.64  4.26  6.78  8.75  9.59  9.63  9.60
WASP-106 2016-04-21 03:00 120 0.37  2.75  4.64  7.16  9.34 10.04 10.10 10.07
WASP-108 2016-04-21 03:42 120 0.43  2.57  4.47  6.93  9.18 10.15 10.27 10.23
WASP-109 2016-05-03 04:14 150 0.39  2.66  4.61  7.34  9.61 10.59 10.66 10.61
WASP-111 2016-06-11 09:25  60 0.52  2.27  3.89  6.47  8.76 10.50 10.74 10.72
WASP-112 2016-07-30 06:17 900 0.45  2.50  4.25  6.78  8.94  9.57  9.67  9.55
WASP-121 2016-04-21 01:23  60 0.45  2.49  4.36  6.88  9.18 10.48 10.63 10.58
WASP-122 2016-04-21 01:26 100 0.45  2.51  4.49  7.01  9.20 10.44 10.52 10.50
WASP-123 2016-04-30 09:57 100 0.36  2.99  5.12  7.81  9.97 11.01 11.16 11.09
WASP-124 2016-06-11 09:31 510 0.52  2.35  4.03  6.55  8.65  9.47  9.51  9.46
WASP-129 2016-05-03 01:55 350 0.31  4.50  6.37  8.97 10.71 11.28 11.37 11.29
WASP-130 2016-06-18 23:57 120 0.34  4.21  6.25  8.65 10.32 10.60 10.63 10.62
WASP-131 2016-06-19 00:19  60 0.41  2.55  4.94  7.70  9.90 10.93 11.00 10.98
WASP-132 2016-06-19 00:25 390 0.40  2.62  4.70  7.32  9.51 10.54 10.58 10.56
WASP-133 2016-06-11 08:59 620 0.51  2.34  3.98  6.53  8.56  9.56  9.61  9.53
WASP-157 2016-05-03 02:03 620 0.30  4.69  6.41  9.04 10.86 11.43 11.39 11.35

==> table4.dat <==
CoRoT-02 0.90 0.09 5598 100 10.31 0.03 0.153 0.016 221.8 22.4
CoRoT-04 1.15 0.11 6190 100 12.29 0.03 0.125 0.011 756.8 76.7
CoRoT-07 0.82 0.08 5259 100  9.81 0.02 0.024 0.002 155.6 15.8
CoRoT-22 1.14 0.11 5939 100 11.99 0.03 0.175 0.014 630.2 63.9
CoRoT-24 0.86 0.09 4950 150 12.92 0.03 0.125 0.020 642.5 66.6
CoRoT-28 1.78 0.18 5150 100 11.03 0.03 0.394 0.040 554.9 56.7
GJ 1132  0.21 0.02 3270 140  8.32 0.03              12.6  1.4
HAT-P-26 0.79 0.08 5011 100  9.58 0.02 0.008 0.001 129.7 13.2
HAT-P-27 0.90 0.09 5316 100 10.11 0.02 0.013 0.001 197.6 20.2
HAT-P-30 1.22 0.12 6338 100  9.15 0.02 0.008 0.001 194.5 19.6
HAT-P-35 1.44 0.14 6178 100 11.03 0.02 0.019 0.001 536.4 54.3
HAT-P-41 1.68 0.17 6390 100  9.73 0.03 0.036 0.004 352.5 35.8
HAT-P-45 1.32 0.13 6330 100 10.20 0.02 0.761 0.077 309.7 31.3
HAT-P-46 1.40 0.14 6120 100  9.93 0.02 0.506 0.051 292.9 29.7
HATS-01  1.04 0.10 5870 100 10.58 0.02 0.032 0.001 304.1 30.8
HATS-02  0.90 0.09 5227 100 11.39 0.02 0.018 0.002 351.4 35.8
HATS-03  1.40 0.14 6351 100 10.69 0.02 0.039 0.002 455.6 46.1
HATS-04  0.93 0.09 5403 100 11.61 0.02 0.019 0.001 410.8 41.7
HATS-07  0.81 0.08 4985 100 10.98 0.03 0.026 0.003 253.9 25.8
HATS-09  1.50 0.15 5366 100 11.48 0.02 0.066 0.007 621.5 63.2
HATS-10  1.10 0.11 5880 120 11.51 0.03 0.058 0.002 495.7 50.5
HATS-11  1.44 0.14 6060 150 12.24 0.03 0.084 0.002 922.2 94.0
HATS-12  2.21 0.22 6408 100 11.39 0.02 0.117 0.005 985.3 99.5
HATS-13  0.89 0.09 5523 100 11.98 0.03 0.040 0.002 473.5 48.0
HATS-14  0.93 0.09 5346 100 12.04 0.02 0.049 0.002 499.0 50.6
HATS-16  1.24 0.12 5738 100 12.28 0.02 0.015 0.001 782.7 79.4
HATS-17  1.09 0.11 5846 100 10.70 0.02             338.3 34.3
HATS-18  1.02 0.10 5600 120 12.29 0.03 0.060 0.001 632.8 64.5
HATS-25  1.11 0.11 5715 100 11.42 0.02 0.037 0.001 468.3 47.4
HATS-26  2.04 0.20 6071 100 11.44 0.02 0.069 0.006 904.3 91.5
HATS-27  1.74 0.17 6438 100 11.55 0.02             850.6 85.8
HATS-29  1.07 0.11 5670 110 10.88 0.02             353.7 35.9
K2-02    0.72 0.07 5089 100  8.03 0.02 0.003 0.001  58.5  5.9
K2-03    0.55 0.06 3896 189  8.56 0.02 0.003 0.001  45.4  5.1
K2-10    0.98 0.10 5620 100 10.64 0.02 0.025 0.003 286.4 29.1
K2-19    0.86 0.09 5430 100 11.16 0.03 0.016 0.001 311.7 31.7
K2-21    0.60 0.06 4043 375  9.42 0.02 0.003 0.001  75.8 10.2
K2-24    1.21 0.12 5743 100  9.18 0.02 0.058 0.006 182.6 18.5
K2-27    0.85 0.09 5320 100 10.70 0.02 0.017 0.001 245.4 24.9
K2-31    0.99 0.10 5412 100  8.87 0.02 0.118 0.012 122.5 12.4
K2-38    1.10 0.11 5757 100  9.47 0.02 0.084 0.009 189.4 19.2
K2-39    3.88 0.39 4881 100  8.52 0.02 0.042 0.001 381.9 38.9
K2-44    1.52 0.15 5830 100 10.69 0.02 0.022 0.001 466.8 47.3
KELT-15  1.48 0.15 6003 100  9.85 0.03             316.2 32.1
WASP-08  0.94 0.09 5600 100  8.09 0.02              85.4  8.6
WASP-16  1.09 0.11 5630 100  9.59 0.02 0.022 0.002 196.2 19.9
WASP-17  1.58 0.16 6550 100 10.22 0.03 0.080 0.004 419.5 42.5
WASP-19  1.02 0.10 5460 100 10.48 0.02             271.5 27.5
WASP-23  0.82 0.08 5046 100 10.45 0.02             202.6 20.6
WASP-24  1.32 0.13 6107 100 10.15 0.02 0.038 0.001 324.9 32.9
WASP-25  0.92 0.09 5736 100 10.17 0.02 0.017 0.002 220.9 22.4
WASP-26  1.28 0.13 6015 100  9.69 0.02 0.017 0.001 254.4 25.7
WASP-28  1.09 0.11 6084 100 10.73 0.02 0.036 0.001 351.8 35.7
WASP-31  1.25 0.13 6175 100 10.65 0.03 0.020 0.001 392.7 39.6
WASP-32  1.11 0.11 6100 100 10.16 0.02 0.017 0.001 275.7 27.9
WASP-36  0.98 0.10 5928 100 11.29 0.03 0.010 0.001 404.1 40.8
WASP-37  1.00 0.10 5940 100 11.09 0.02 0.020 0.002 375.3 38.1
WASP-39  0.90 0.09 5460 100 10.20 0.02 0.014 0.001 209.4 21.3
WASP-41  0.89 0.09 5546 100  9.68 0.02 0.017 0.002 165.0 16.7
WASP-42  0.89 0.09 5315 100 10.03 0.02             189.4 19.3
WASP-44  0.86 0.09 5400 150 11.34 0.03 0.021 0.001 339.0 34.9
WASP-45  0.92 0.09 5100 200 10.29 0.02             212.5 22.3
WASP-49  1.04 0.10 5600 150  9.75 0.02 0.017 0.002 201.1 20.6
WASP-54  1.83 0.18 6296 100  9.04 0.02 0.011 0.001 276.9 27.9
WASP-55  1.10 0.11 6070 100 10.40 0.02 0.023 0.002 304.4 30.8
WASP-64  1.06 0.11 5550 150 10.96 0.02             356.2 36.6
WASP-66  1.75 0.18 6600 150 10.45 0.02             523.5 53.1
WASP-67  0.82 0.08 5417 100 10.13 0.02 0.037 0.004 183.4 18.6
WASP-68  1.69 0.17 5910 100  8.95 0.02 0.032 0.007 234.8 23.8
WASP-70  1.22 0.12 5700 100  9.58 0.03 0.021 0.002 220.3 22.3
WASP-74  1.64 0.16 5990 110  8.22 0.02 0.041 0.004 164.1 16.6
WASP-77  0.95 0.10 5605 100  8.40 0.03 0.011 0.001  99.5 10.1
WASP-80  0.59 0.06 4145 100  8.35 0.02 0.017 0.002  46.8  4.9
WASP-83  1.05 0.11 5480 110 10.39 0.02 0.023 0.002 268.6 27.3
WASP-85  0.94 0.09 6112 100  8.73 0.03 0.008 0.001 120.5 12.2
WASP-87  1.63 0.16 6450 120  9.60 0.03             324.4 32.9
WASP-94  1.62 0.16 6170 100  8.87 0.02             224.3 22.7
WASP-97  1.06 0.11 5670 110  9.03 0.02             149.0 15.2
WASP-101 1.29 0.13 6380 120  9.07 0.03 0.011 0.001 199.8 20.3
WASP-104 0.96 0.10 5450 130  9.88 0.02 0.022 0.002 194.0 19.8
WASP-106 1.39 0.14 6000 150 10.16 0.03 0.037 0.001 341.2 35.0
WASP-108 1.22 0.12 6000 140  9.80 0.02             253.4 25.8
WASP-109 1.35 0.13 6520 140 10.20 0.02 0.111 0.001 351.0 35.7
WASP-110 0.88 0.09 5400 140 10.70 0.02             257.8 26.5
WASP-111 1.85 0.19 6400 150  9.00 0.03 0.017 0.002 277.8 28.3
WASP-112 1.00 0.10 5610 130 11.90 0.02             524.2 53.6
WASP-117 1.17 0.12 6040 100  8.78 0.02             153.2 15.5
WASP-121 1.46 0.15 6460 140  9.37 0.02             261.7 26.6
WASP-122 1.57 0.16 5720 130  9.42 0.02             265.3 27.0
WASP-123 1.30 0.13 5740 130  9.36 0.02             214.0 21.9
WASP-124 1.02 0.10 6050 100 11.31 0.02             428.8 43.5
WASP-129 0.90 0.09 5900 100 10.41 0.02             245.7 24.9
WASP-130 0.96 0.10 5600 100  9.46 0.03             163.1 16.5
WASP-131 1.53 0.15 5950 100  8.57 0.02 0.032 0.003 179.3 18.1
WASP-132 0.74 0.07 4750 100  9.67 0.02             121.6 12.4
WASP-133 1.44 0.14 5700 100 11.18 0.02             547.0 55.4
WASP-157 1.13 0.11 5840 140 10.76 0.02 0.009 0.001 360.8 36.8

==> table9.dat <==
CoRoT-22  1  3.1307 0.0231   2.861 0.744  2019   205  +5.82 0.09  +5.52 0.06 +0.51 0.12  4545  246  -6.4
CoRoT-22  2  3.5276 0.0005 198.959 0.061  2275   230  +9.30 0.41  +8.26 0.16 +1.25 0.44  3590  403  -2.0
CoRoT-22  3  5.1940 0.0082 210.564 0.107  3350   339  +4.84 0.07  +4.03 0.05 +1.02 0.11  3805  119  -1.9
CoRoT-22  4  5.2043 0.0001 210.608 0.060  3357   340              +4.20 0.08                            
CoRoT-22  5  6.5512 0.0196 167.869 0.240  4225   428  +7.11 0.09  +6.59 0.05 +0.72 0.12  4185  169  -8.1
CoRoT-22  6  7.1170 0.0883  47.738 0.186  4590   468  +8.58 0.18  +7.26 0.06 +1.52 0.20  3376  140  -1.9
CoRoT-22  7  8.1458 0.0649 166.948 0.266  5254   533  +8.28 0.15  +7.37 0.07 +1.12 0.18  3706  175  -4.7
CoRoT-22  8  8.3917 0.0084 244.499 0.061  5412   548  +4.92 0.06  +3.88 0.03 +1.24 0.10  3594   86  -0.2
CoRoT-22  9  8.7075 0.0108 196.981 0.118  5616   569  +6.58 0.08  +5.66 0.04 +1.12 0.11  3710  105  -4.3
CoRoT-22 10  8.9943 0.0543 303.517 0.904  5801   588  +8.63 0.21  +7.24 0.06 +1.60 0.23  3324  155  -1.5
CoRoT-22 11  9.5667 0.0111  88.274 0.072  6170   625  +5.98 0.07  +5.32 0.04 +0.86 0.10  4008  132  -5.7
CoRoT-22 12  9.7630 0.0414 209.732 0.128  6297   638  +7.89 0.16  +7.02 0.07 +1.07 0.18  3760  191  -4.5
CoRoT-22 13 10.9824 0.0398 206.883 0.175  7083   718  +7.46 0.12  +6.49 0.05 +1.17 0.14  3661  131  -4.2
CoRoT-22 14 11.7673 0.0131 158.048 0.070  7590   768  +6.70 0.08  +5.84 0.04 +1.06 0.11  3768  116  -4.9
CoRoT-22 15 11.7934 0.0054 340.950 0.088  7607   770  +5.73 0.06  +4.90 0.04 +1.04 0.10  3792  109  -3.7
CoRoT-22 16 11.9759 0.0010  76.426 0.070  7724   782  +4.60 0.06  +4.03 0.04 +0.77 0.10  4124  135  -3.8
CoRoT-22 17 12.0592 0.0030 278.842 0.062  7778   787  +4.30 0.06  +3.17 0.03 +1.33 0.10  3519   80  +1.6
CoRoT-22 18 12.2764 0.0301 321.634 0.082  7918   802  +7.42 0.10  +6.62 0.05 +1.01 0.13  3824  145  -5.9
CoRoT-22 19 12.6326 0.0587 347.854 0.517  8148   826  +8.18 0.16  +7.27 0.08 +1.11 0.18  3717  186  -4.4
CoRoT-22 20 13.0039 0.0192  36.484 0.086  8387   849  +6.26 0.07  +5.59 0.04 +0.88 0.10  3985  133  -6.0
CoRoT-22 21 13.4405 0.0838  24.823 0.130  8669   879  +8.71 0.20  +7.48 0.07 +1.44 0.22  3439  168  -2.2
CoRoT-22 22 13.6925 0.0758 338.560 0.370  8831   895  +9.05 0.25  +7.84 0.11 +1.42 0.28  3452  211  -2.1
CoRoT-22 23 14.0830 0.0117 187.110 0.180  9083   920  +7.73 0.12  +6.74 0.06 +1.19 0.14  3639  130  -4.2
CoRoT-22 24 14.2029 0.0666 148.148 0.215  9161   928  +8.13 0.15  +6.67 0.05 +1.67 0.17  3276  108  -1.1
CoRoT-22 25 14.2398 0.0247 227.343 0.118  9184   930  +7.22 0.10  +6.15 0.04 +1.28 0.12  3561  101  -3.2
CoRoT-22 26 14.5190 0.0396 285.461 0.173  9364   948  +7.66 0.12  +7.13 0.07 +0.73 0.15  4174  210  -7.5
CoRoT-22 27 15.3906 0.0377 336.098 0.342  9927  1005  +8.61 0.20  +7.22 0.06 +1.60 0.21  3324  143  -1.6
CoRoT-22 28 15.4659 0.0265  96.910 0.102  9975  1010  +8.11 0.15  +7.06 0.06 +1.25 0.17  3588  148  -3.5
CoRoT-22 29 15.5190 0.0146  55.368 0.155 10009  1013  +7.35 0.09  +6.73 0.06 +0.82 0.12  4051  163  -7.5
CoRoT-22 30 16.1551 0.0108 162.247 0.066 10420  1055  +5.61 0.07  +5.05 0.04 +0.76 0.10  4131  141  -5.8
CoRoT-22 31 16.3062 0.0825 136.057 0.183 10517  1066  +7.01 0.10  +6.39 0.06 +0.82 0.13  4057  175  -6.6
CoRoT-22 32 16.6306 0.0102  61.491 0.062 10726  1086  +6.28 0.07  +5.55 0.04 +0.93 0.10  3914  128  -5.5
CoRoT-22 33 16.6865 0.0010 145.808 0.060 10762  1089  +8.04 0.15  +7.36 0.07 +0.88 0.17  3977  220  -6.1
CoRoT-22 34 16.7938 0.0167  14.374 0.097 10832  1097  +7.26 0.10  +6.53 0.05 +0.94 0.13  3901  152  -6.2
CoRoT-22 35 17.1570 0.0689  33.545 2.075 11066  1121  +7.66 0.29  +5.87 0.08 +1.98 0.31  3105  152  +0.6
CoRoT-22 36 17.2485 0.2072 152.095 0.203 11125  1134  +8.84 0.25  +7.74 0.09 +1.31 0.28  3539  231  -2.5
CoRoT-22 37 17.2669 0.0291  29.920 0.119 11137  1128  +6.53 0.09  +5.87 0.06 +0.86 0.12  4001  154  -5.9
CoRoT-22 38 17.3102 0.0249 345.728 0.083 11165  1130  +6.75 0.08  +6.15 0.04 +0.80 0.11  4087  150  -7.3
CoRoT-22 39 17.5908 0.0069 166.826 0.072 11346  1149  +5.78 0.07  +5.17 0.04 +0.81 0.10  4069  136  -5.7
CoRoT-22 40 18.0777 0.0029 143.213 0.063 11660  1180  +2.77 0.05  +2.37 0.03 +0.61 0.10  4359  165  -1.2
CoRoT-22 41 18.1849 0.0063 318.108 0.068 11729  1187  +6.30 0.07  +5.55 0.04 +0.96 0.10  3878  125  -5.2
CoRoT-22 42 18.2381 0.0531 199.713 0.499 11763  1191  +8.32 0.23  +7.41 0.09 +1.11 0.25  3717  257  -3.3
CoRoT-22 43 18.5598 0.0232 208.964 0.117 11971  1212  +7.52 0.11  +6.70 0.05 +1.02 0.14  3808  152  -5.6
CoRoT-22 44 18.6677 0.0253 358.053 0.172 12040  1219  +7.15 0.10  +6.24 0.05 +1.11 0.12  3713  123  -4.8
CoRoT-22 45 18.6946 0.0367  62.633 0.295 12058  1221  +8.59 0.19  +7.53 0.08 +1.26 0.21  3583  184  -3.2
CoRoT-22 46 19.0273 0.0034 273.180 0.061 12272  1242  +3.03 0.05  +2.02 0.03 +1.21 0.10  3626   89  +3.0
CoRoT-22 47 19.9702 0.0272  21.308 0.076 12880  1304  +7.75 0.13  +6.37 0.05 +1.58 0.15  3333  103  -1.2
CoRoT-22 48 20.0801 0.0064 258.379 0.220 12951  1311  +7.97 0.13  +6.61 0.05 +1.56 0.15  3346  103  -1.6
CoRoT-22 49 21.0047 0.0440  25.243 0.162 13548  1372  +8.35 0.23  +7.24 0.08 +1.31 0.24  3536  204  -2.4
CoRoT-22 50 21.4968 0.0713 230.708 0.082 13865  1404  +7.47 0.11  +6.95 0.07 +0.73 0.14  4181  195  -7.8
CoRoT-22 51 21.7931 0.0315  11.845 0.079 14056  1423  +7.91 0.14  +6.49 0.05 +1.62 0.16  3306  106  -1.1
CoRoT-22 52 22.6195 0.0196 191.744 0.074 14589  1477  +8.28 0.30  +5.01 0.05 +3.46 0.31                 
CoRoT-22 53 22.9525 0.0148 227.604 0.072 14804  1499  +6.20 0.07  +5.06 0.04 +1.35 0.10  3507   84  -1.2
CoRoT-22 54 24.2508 0.0649 231.137 0.163 15641  1584  +8.04 0.15  +7.08 0.07 +1.17 0.18  3660  167  -4.0
CoRoT-22 55 25.0386 0.0047 315.904 0.061 16149  1635  +4.97 0.06  +4.36 0.04 +0.81 0.10  4068  132  -4.1
CoRoT-22 56 25.8900 0.0192 220.277 0.091 16699  1690  +7.28 0.11  +6.58 0.05 +0.90 0.13  3960  167  -6.4
CoRoT-22 57 26.9240 0.0359 146.083 0.080 17365  1758              +6.50 0.05                            
CoRoT-22 58 27.2120 0.0291 309.181 0.074 17551  1777  +7.34 0.10  +6.54 0.05 +1.01 0.13  3824  145  -5.7
CoRoT-22 59 28.4270 0.0204 237.299 0.061 18335  1856  +4.80 0.06  +4.12 0.04 +0.87 0.10  3990  129  -3.2
CoRoT-22 60 29.9207 0.0192 234.775 0.061 19298  1954  +4.11 0.06  +3.63 0.04 +0.68 0.10  4254  151  -3.4
CoRoT-22 61 30.1275 0.0055 315.391 0.060 19432  1967  +4.59 0.06  +4.01 0.04 +0.79 0.10  4103  135  -3.6
CoRoT-22 62 30.8977 0.0003 234.163 0.060 19928  2017  +7.21 0.18  +5.85 0.09 +1.54 0.21  3362  145  -0.6
CoRoT-28  1  2.7779 0.0004  27.947 0.063  1624   165  +6.67 0.09  +6.41 0.07 +0.67 0.14  4267  209  -8.6
CoRoT-28  2  5.1654 0.0884 177.738 0.999  3020   312  +8.16 0.15  +8.09 0.09 +0.48 0.19  4598  399  -8.0
CoRoT-28  3  5.9039 0.0130   1.824 0.105  3451   352  +6.12 0.07  +5.89 0.04 +0.64 0.11  4306  180  -9.1
CoRoT-28  4  6.0453 0.1219 242.271 1.314  3534   367  +8.19 0.13  +8.12 0.08 +0.48 0.17  4607  358  -8.9
CoRoT-28  5  6.0549 0.0431 162.865 0.252  3540   361  +7.17 0.09  +6.94 0.05 +0.65 0.12  4302  190 -10.4
CoRoT-28  6  7.0865 0.1566  54.481 0.922  4143   432  +8.06 0.13  +7.88 0.07 +0.58 0.16  4397  278  -9.3
CoRoT-28  7  7.3944 0.0333 310.394 0.104  4323   441  +7.07 0.08  +6.88 0.05 +0.60 0.12  4368  202 -10.4
CoRoT-28  8  7.7626 0.0246 182.815 0.155  4538   462  +6.94 0.09  +6.73 0.05 +0.62 0.12  4343  203  -9.9
CoRoT-28  9  8.3985 0.0549 235.005 0.930  4910   501  +8.88 0.24  +8.37 0.11 +0.91 0.27  3936  323  -5.7
CoRoT-28 10  9.1476 0.0302  61.499 0.196  5348   545  +6.86 0.08  +6.67 0.04 +0.59 0.12  4383  199 -10.2
CoRoT-28 11 11.3203 0.0202  82.670 0.106  6618   674  +6.67 0.07  +6.51 0.04 +0.57 0.12  4418  205 -10.0
CoRoT-28 12 11.4875 0.0269  64.736 0.089  6716   684  +7.00 0.08  +6.73 0.04 +0.68 0.12  4252  177 -10.3
CoRoT-28 13 11.7490 0.0035 341.407 0.061  6868   700  +4.26 0.06  +4.08 0.03 +0.60 0.11  4379  185  -6.1
CoRoT-28 14 12.0301 0.0314 352.246 0.128  7033   717  +7.93 0.13  +7.08 0.05 +1.26 0.15  3579  133  -4.9
CoRoT-28 15 12.2311 0.0559 114.380 0.071  7150   729  +7.95 0.12  +7.58 0.06 +0.77 0.14  4118  199  -9.6
CoRoT-28 16 12.5382 0.0194 248.336 0.082  7330   747  +6.46 0.07  +6.22 0.04 +0.64 0.11  4303  176  -9.8
CoRoT-28 17 13.2081 0.0889 216.304 0.131  7721   788  +7.41 0.10  +7.53 0.06 +0.29 0.13  5082  416  -9.7
CoRoT-28 18 13.2645 0.0155 277.546 0.176  7754   790  +8.27 0.14  +7.88 0.07 +0.80 0.17  4086  223  -8.8
CoRoT-28 19 15.2171 0.0131  37.946 0.070  8896   906  +5.97 0.07  +5.70 0.04 +0.68 0.11  4254  165  -9.0
CoRoT-28 20 15.4022 0.0407 269.535 0.500  9004   918  +8.37 0.14  +8.14 0.08 +0.63 0.17  4319  285  -9.0
CoRoT-28 21 15.9120 0.0155 169.432 0.066  9302   948  +5.52 0.06  +5.41 0.04 +0.52 0.11  4510  213  -8.5
CoRoT-28 22 16.8194 0.0415   5.213 0.120  9833  1002  +7.60 0.11  +7.33 0.05 +0.68 0.14  4252  207 -10.0
CoRoT-28 23 17.3843 0.0433 339.198 0.087 10163  1036  +7.17 0.09  +6.96 0.05 +0.62 0.12  4337  205 -10.1
CoRoT-28 24 17.6885 0.0113 287.419 0.122 10341  1053  +6.56 0.07  +6.38 0.04 +0.59 0.12  4389  199  -9.8
CoRoT-28 25 17.7079 0.0363  68.543 0.299 10352  1055  +7.59 0.10  +7.35 0.06 +0.65 0.14  4296  214 -10.0
CoRoT-28 26 17.7409 0.0187 150.900 0.075 10371  1057  +6.79 0.08  +6.75 0.05 +0.45 0.12  4665  266 -10.0
CoRoT-28 27 19.0350 0.0337 118.203 0.096 11128  1134  +8.48 0.26  +7.54 0.08 +1.34 0.28  3517  233  -2.8
CoRoT-28 28 19.5807 0.0975 249.428 0.136 11447  1167  +8.09 0.13  +7.62 0.07 +0.88 0.16  3983  206  -8.2
CoRoT-28 29 20.7379 0.0354 260.781 0.111 12123  1235  +8.26 0.15  +7.98 0.07 +0.69 0.17  4240  266  -8.8
CoRoT-28 30 20.7658 0.0182  51.632 0.185 12140  1237  +8.34 0.14  +8.16 0.08 +0.59 0.17  4383  302  -8.9
CoRoT-28 31 21.0474 0.0255 284.977 0.063 12304  1253  +4.93 0.07  +4.86 0.06 +0.48 0.12  4596  252  -7.1
CoRoT-28 32 21.2783 0.0125 248.562 0.113 12439  1267  +7.17 0.09  +6.93 0.05 +0.65 0.12  4293  192 -10.3
CoRoT-28 33 21.3182 0.0118 231.362 0.064 12463  1270  +5.03 0.06  +4.92 0.04 +0.52 0.11  4512  213  -7.7
CoRoT-28 34 21.6182 0.1227 206.605 0.140 12638  1289  +8.04 0.14  +7.87 0.07 +0.58 0.17  4397  307  -8.6
CoRoT-28 35 21.6835 0.0217 188.806 0.066 12676  1291  +7.20 0.16  +6.85 0.07 +0.76 0.18  4141  260  -6.8
CoRoT-28 36 22.3476 0.1140  15.925 0.088 13064  1332  +7.80 0.13  +7.94 0.08 +0.28 0.17  5126  542  -8.2
CoRoT-28 37 22.5263 0.0071 317.832 0.060 13169  1341  +2.23 0.05  +1.80 0.03 +0.84 0.11  4025  141  -0.6
CoRoT-28 38 24.1028 0.0270  42.489 0.085 14090  1435  +7.56 0.10  +7.28 0.06 +0.69 0.14  4230  200 -10.0
CoRoT-28 39 24.1270 0.0098 331.863 0.063 14105  1437  +5.52 0.06  +5.37 0.04 +0.56 0.11  4436  199  -8.4
CoRoT-28 40 25.6874 0.0309 256.936 0.097 15017  1530  +7.33 0.09  +6.91 0.05 +0.83 0.12  4038  163  -9.4
CoRoT-28 41 25.9290 0.0160 250.187 0.067 15158  1544  +6.14 0.07  +5.94 0.04 +0.61 0.11  4354  187  -9.3
CoRoT-28 42 27.0396 0.0337 309.178 0.132 15807  1610  +8.26 0.16  +7.95 0.07 +0.72 0.18  4196  268  -8.3
CoRoT-28 43 27.3183 0.0232  42.247 0.112 15970  1627  +6.08 0.16  +7.14 0.05 -0.65 0.18                 
HAT-P-27  1 11.2909 0.0137 190.443 0.073  2234   228  +8.13 0.08  +6.98 0.04 +1.44 0.11  3437   82  -4.0
HAT-P-30  1  3.8405 0.0196   3.652 0.171   748    76  +5.44 0.07  +4.34 0.04 +1.03 0.12  3800  126  +0.5
HAT-P-30  2 10.4729 0.0218  53.149 0.101  2039   207  +7.55 0.08  +7.36 0.05 +0.13 0.12  5667  525  -6.8
HAT-P-35  1  1.4409 0.0008                            +4.97 0.13  +3.91 0.10 +1.10 0.17  3731  178  +0.2
HAT-P-35  2  9.0006 0.0042 214.469 0.066  4840   490  +5.97 0.06  +4.72 0.04 +1.31 0.11  3536   91  +0.3
HAT-P-35  3 14.2233 0.0766 187.519 0.341  7648   775  +9.76 0.36  +8.50 0.12 +1.29 0.38  3555  333  -1.8
HAT-P-35  4 16.5934 0.2550 263.014 0.577  8922   913 +10.16 0.40  +9.31 0.18 +0.91 0.44  3945  558  -2.8
HAT-P-41  1  3.5934 0.0040 184.045 0.064  1273   129  +3.91 0.06  +3.38 0.03 +0.56 0.10  4445  175  -1.5
HAT-P-41  4  7.8866 0.1626  38.722 0.623  2793   288 +10.22 0.40  +9.96 0.31 +0.29 0.51                 
HAT-P-41  5  7.8362 0.1555 231.580 0.365  2775   286  +8.62 0.14  +7.91 0.07 +0.73 0.16  4174  228  -6.6
HAT-P-41  6 10.2782 0.3699  54.608 2.007  3640   390 +10.04 0.30  +9.81 0.24 +0.26 0.38  5184 1338  -3.7
HAT-P-41  9 17.0134 0.2400 219.141 0.741  6026   615  +8.62 0.14  +9.13 0.15 -0.49 0.21                 
HAT-P-41 13 20.1386 0.0294 245.772 0.075  7132   721  +8.63 0.14  +7.63 0.07 +1.03 0.16  3800  179  -4.6
HAT-P-41 16 22.7810 0.0175 225.762 0.081  8068   815  +6.32 0.07  +6.06 0.04 +0.28 0.10  5106  327  -6.9
HAT-P-41 19 24.8408 0.0734 124.036 0.178  8798   889  +8.38 0.12  +8.20 0.09 +0.20 0.16  5377  594  -6.9
HAT-P-41 20 25.8338 0.0249 333.519 0.101  9150   924  +7.72 0.09  +7.45 0.06 +0.29 0.12  5076  387  -7.6
HAT-P-41 21 28.0421 0.1612  49.891 0.229  9932  1005  +8.99 0.17  +8.60 0.10 +0.41 0.20  4749  492  -6.0
HAT-P-41 23 29.0284 0.0624  27.849 0.173 10281  1039  +7.82 0.10  +7.75 0.07 +0.10 0.13  5806  600  -7.7
HAT-P-41 24 30.2437 0.0197 331.632 0.060 10711  1082  +4.04 0.06  +3.83 0.04 +0.24 0.10  5250  336  -4.0
HAT-P-45  1  5.4376 0.0583 252.228 5.167  1863   189              +8.86 0.14                            
HAT-P-45  2  7.1711 0.0494 263.709 0.113  2457   249  +8.21 0.38  +8.83 0.41 -0.55 0.57                 
HAT-P-45  4 12.2225 0.0603 354.241 0.309  4187   423  +9.02 0.26  +7.83 0.07 +1.30 0.28  3545  236  -1.5
HAT-P-45  5 12.5166 0.0093 212.878 0.065  4288   433  +6.92 0.09  +5.57 0.04 +1.46 0.14  3423  104  +0.7
HAT-P-45  6 12.6318 0.0538  80.452 0.348  4328   437  +8.81 0.26  +7.93 0.09 +0.98 0.29  3853  326  -2.7
HAT-P-45  7 13.2522 0.0106 220.934 0.071  4540   458  +6.79 0.08  +5.71 0.04 +1.20 0.14  3630  124  -0.8
HAT-P-45  9 14.7424 0.2173 267.480 0.118  5051   515  +8.82 0.27  +8.73 0.16 +0.19 0.32                 
HAT-P-45 10 14.8352 0.0884 174.643 0.121  5082   514  +8.21 0.17  +7.80 0.08 +0.53 0.21  4506  418  -4.3
HAT-P-45 12 15.8968 0.0875 336.781 0.452  5446   551  +9.77 0.56  +8.53 0.14 +1.35 0.58  3509  502  -1.0
HAT-P-45 13 16.5844 0.0873 189.675 0.148  5682   574  +8.62 0.23  +8.16 0.10 +0.57 0.26  4418  489  -3.8
HAT-P-45 14 16.5724 0.0097   6.252 0.066  5678   573  +6.80 0.08  +5.62 0.04 +1.30 0.14  3548  114  -0.2
HAT-P-45 15 16.8169 0.0212 228.110 0.129  5761   582  +9.09 0.38  +8.64 0.13 +0.56 0.41  4447  856  -2.7
HAT-P-45 16 16.9992 0.0951 305.255 0.582  5824   589  +9.35 0.34  +8.86 0.14 +0.60 0.37  4371  709  -3.1
HAT-P-45 17 17.2943 0.3577  33.320 0.698  5925   611  +9.20 0.29  +8.99 0.15 +0.32 0.34  4983 1037  -3.5
HAT-P-45 18 17.6799 0.0585  88.913 0.091  6057   612  +8.62 0.20  +7.66 0.07 +1.08 0.23  3748  235  -2.6
HAT-P-45 19 17.8558 0.0161 268.210 0.074  6117   618  +7.61 0.20  +6.30 0.07 +1.41 0.23  3461  180  -0.2
HAT-P-45 20 18.1501 0.1365 270.429 1.188  6218   630  +7.73 0.14  +6.28 0.07 +1.55 0.18  3355  122  +0.4
HAT-P-45 21 19.1420 0.0754 304.519 0.429  6558   663  +9.24 0.32  +8.05 0.08 +1.30 0.34  3545  295  -1.4
HAT-P-45 22 21.3649 0.1058  44.348 0.252  7319   740  +9.41 0.39  +9.05 0.17 +0.48 0.43  4600 1040  -2.8
HAT-P-45 23 23.8026 0.1361  50.708 0.254  8155   825              +8.21 0.09                            
HAT-P-45 24 24.2508 0.0260 248.815 0.097  8308   839  +8.39 0.19  +7.37 0.06 +1.14 0.22  3693  215  -2.2
HAT-P-45 25 24.8411 0.0462 310.523 0.070  8510   859  +9.22 0.31  +8.07 0.09 +1.26 0.34  3577  299  -1.5
HAT-P-45 26 25.5406 0.0223  41.056 0.066  8750   883  +7.76 0.13  +6.53 0.04 +1.35 0.17  3504  133  -0.8
HAT-P-45 27 25.9998 0.0317 250.289 0.100  8907   899  +8.26 0.19  +6.97 0.06 +1.40 0.22  3471  170  -0.8
HAT-P-45 28 27.7346 0.2011 329.706 0.842  9502   962  +8.13 0.34  +7.87 0.17 +0.36 0.39  4888 1146  -2.5
HAT-P-45 29 28.1846 0.0218 327.990 0.133  9656   975  +8.46 0.37  +7.97 0.14 +0.58 0.41  4398  815  -2.4
HAT-P-45 30 29.8079 0.0123  34.540 0.102 10212  1031  +8.15 0.18  +6.78 0.05 +1.49 0.21  3402  151  -0.3
HAT-P-46  1  8.4042 0.0238 135.789 0.373  2632   267  +8.40 0.13  +7.87 0.07 +0.56 0.17  4436  303  -6.3
HAT-P-46  2  8.7696 0.0313 172.007 0.517  2747   278  +8.94 0.31  +7.86 0.12 +1.11 0.34  3720  347  -2.2
HAT-P-46  3 12.8946 0.0597 259.142 0.331  4039   409  +8.80 0.17  +8.08 0.08 +0.76 0.20  4131  275  -5.4
HAT-P-46  4 14.3280 0.0864 311.920 0.512  4488   455  +9.34 0.24  +8.47 0.09 +0.90 0.27  3949  330  -4.1
HAT-P-46  5 17.4622 0.1000 114.778 0.387  5470   554  +9.87 0.41  +8.81 0.12 +1.09 0.44  3735  459  -2.2
HAT-P-46  6 19.8282 0.0856  74.053 0.406  6211   629  +9.24 0.23  +8.62 0.11 +0.65 0.27  4296  443  -4.7
HAT-P-46  7 21.3076 0.0275 251.349 0.091  6674   676  +7.63 0.10  +7.03 0.05 +0.64 0.13  4314  214  -6.2
HAT-P-46  8 21.4201 0.0297  52.122 0.200  6709   679  +9.37 0.26  +8.78 0.11 +0.63 0.29  4332  505  -4.4
HAT-P-46  9 25.0925 0.0762  54.389 0.190  7860   796  +6.83 0.17  +7.75 0.08 -0.89 0.20                 
HATS-01   1 11.4975 0.0385 126.058 0.147  3511   357  +9.87 0.19  +8.09 0.06 +1.93 0.20  3130  104  -1.6
HATS-01   2  6.0839 0.0332 184.854 1.226  1858   189  +9.27 0.17  +9.90 0.26 -0.47 0.32                 
HATS-02   1  1.3732 0.0030  54.690 0.114   484    49  +5.75 0.12  +5.48 0.14 +0.64 0.19  4313  304  -5.3
HATS-02   2 11.5599 0.0083 318.109 0.071  4071   413  +8.97 0.17  +7.40 0.06 +1.94 0.18  3128   93  -2.2
HATS-02   3 12.4357 0.0718 103.665 0.185  4380   445  +9.47 0.28  +9.61 0.21 +0.23 0.36  5270 1293  -4.7
HATS-02   4 18.8837 0.0084 282.250 0.074  6651   675  +7.93 0.10  +6.96 0.06 +1.33 0.12  3526  101  -5.0
HATS-09   1 10.5042 0.3668  64.648 1.801  6586   706  +8.12 0.20  +7.67 0.11 +0.60 0.23  4371  411  -5.2
HATS-09   2 11.2948 0.0960  46.534 0.768  7081   721  +8.02 0.14  +7.39 0.06 +0.78 0.16  4104  215  -6.8
HATS-09   3 11.3287 0.0339  60.762 0.201  7103   721  +5.48 0.07  +5.48 0.04 +0.14 0.10  5600  415  -7.8
HATS-09   4 12.7199 0.0166  83.003 0.109  7975   809  +6.11 0.07  +6.17 0.04 +0.10 0.10  5790  438  -9.1
HATS-09   5 12.8428 0.0526  63.111 0.159  8052   817  +5.69 0.07  +5.39 0.04 +0.46 0.10  4635  214  -7.1
HATS-09   6 14.3067 0.0215 229.751 0.091  8970   910  +6.98 0.09  +6.50 0.05 +0.65 0.11  4299  170  -8.3
HATS-09   7 14.4256 0.0289  25.287 0.194  9044   918  +8.28 0.17  +6.87 0.05 +1.57 0.18  3340  125  -1.2
HATS-09   8 16.8794 0.0790 304.432 0.143 10583  1075  +7.93 0.12  +7.43 0.06 +0.66 0.14  4273  222  -7.9
HATS-09   9 19.9687 0.0063 317.732 0.062 12520  1270  +4.06 0.06  +3.93 0.03 +0.29 0.09  5068  285  -5.3
HATS-09  10 20.3183 0.0803 276.557 0.110 12739  1293  +7.99 0.13  +7.82 0.08 +0.33 0.16  4966  456  -7.4
HATS-09  11 20.6434 0.0402 167.616 0.093 12943  1313  +7.31 0.10  +6.54 0.05 +0.94 0.12  3908  147  -6.1
HATS-09  13 24.3390 0.0083  52.161 0.060 15260  1548  +4.97 0.06  +4.83 0.04 +0.29 0.09  5076  290  -6.8
HATS-09  14 25.5995 0.0532 228.923 0.118 16050  1628  +7.29 0.10  +6.52 0.05 +0.93 0.12  3910  147  -6.1
HATS-10   1  6.5713 0.5558  76.978 2.252  3282   435  +7.25 0.08  +6.97 0.05 +0.44 0.11  4680  251  -9.1
HATS-10   2 11.6121 0.2067 140.412 0.822  5800   601  +9.71 0.30  +7.87 0.06 +2.00 0.32  3093  154  -0.8
HATS-10   3 13.5635 0.1461  94.650 0.548  6775   695  +6.76 0.07  +6.63 0.04 +0.28 0.10  5100  326  -9.1
HATS-10   4 14.6666 0.4968 212.149 2.133  7326   787  +7.75 0.09  +7.74 0.06 +0.17 0.12  5508  496  -9.1
HATS-10   5 17.6382 0.0473  57.483 0.413  8810   899  +7.59 0.09  +7.06 0.05 +0.69 0.12  4233  169  -9.0
HATS-10   6 20.7614 0.3053 237.949 0.923 10371  1069  +9.21 0.21  +7.39 0.05 +1.98 0.22  3104  109  -0.6
HATS-10   7 21.2528 0.2575 156.653 0.693 10616  1090  +8.38 0.14  +7.78 0.07 +0.76 0.16  4142  229  -7.3
HATS-10   8 22.1864 0.1565  67.203 0.856 11082  1133  +8.15 0.14  +7.14 0.05 +1.17 0.16  3661  146  -4.4
HATS-10   9 22.6337 0.0430 247.377 0.141 11306  1153  +4.57 0.05  +4.50 0.03 +0.23 0.10  5277  345  -6.3
HATS-10  10 24.5095 0.5408 148.232 0.493 12243  1278  +6.99 0.08  +6.96 0.05 +0.19 0.11  5412  424  -9.1
HATS-10  11 30.8737 0.1337 224.845 0.304 15422  1574  +6.00 0.06  +6.06 0.04 +0.10 0.10  5776  454  -8.7
HATS-13   1 17.4495 0.5042 143.310 1.247  8306   875  +7.25 0.18  +6.58 0.08 +0.91 0.20  3944  246  -4.8
WASP-16   1 12.2446 0.0242 134.178 0.105  2410   245  +9.01 0.10  +8.55 0.06 +0.59 0.14  4383  235  -9.8
WASP-16   2 18.0223 0.0106 264.707 0.089  3547   360  +7.09 0.07  +6.65 0.04 +0.57 0.11  4416  199  -8.2
WASP-17   1 11.1508 0.0195 200.525 0.461  4727   477  +9.80 0.12  +8.76 0.06 +0.99 0.15  3849  173  -6.2
WASP-17   2 13.6714 0.0200  83.874 0.224  5796   585 +10.33 0.16  +9.25 0.07 +1.03 0.18  3795  201  -5.5
WASP-17   3 16.0478 0.2521   9.595 0.078  6803   694 +10.76 0.22  +9.20 0.07 +1.51 0.24  3383  174  -2.0
WASP-17   4  3.2599 0.0013 200.813 0.064  1382   139 +10.01 0.25  +9.94 0.23 +0.01 0.34                 
WASP-17   5  7.5214 0.0777 258.410 0.608  3189   323 +11.27 0.37 +10.21 0.17 +1.01 0.41  3817  461  -3.0
WASP-17   6 17.1881 0.0617 140.189 0.247  7287   735 +11.06 0.27  +9.72 0.10 +1.29 0.29  3554  249  -2.8
WASP-17   7 20.6446 0.0565  34.426 0.129  8752   883 +10.48 0.20  +9.36 0.08 +1.08 0.23  3752  237  -4.4
WASP-17   8 22.8824 0.0158 166.333 0.067  9701   978 +11.24 0.42  +6.41 0.04 +4.78 0.43                 
WASP-19   1  8.9519 0.0386 344.629 0.289  2430   246  +8.15 0.14  +8.02 0.07 +0.31 0.17  5018  514  -7.1
WASP-19   4 11.4022 0.0287 303.191 0.205  3095   313  +8.05 0.13  +7.75 0.07 +0.48 0.16  4592  342  -7.5
WASP-19   5 12.4262 0.0059  69.698 0.076  3373   341  +7.33 0.10  +6.97 0.05 +0.55 0.13  4462  242  -7.9
WASP-19   6 13.5818 0.0089 342.832 0.072  3687   373  +6.34 0.07  +6.07 0.04 +0.45 0.12  4674  268  -7.2
WASP-19   7 14.6353 0.0143 298.764 0.095  3973   402  +7.71 0.11  +7.34 0.05 +0.56 0.14  4451  269  -7.7
WASP-19   8 15.4662 0.1041 102.680 0.275  4199   425  +8.23 0.42  +8.55 0.27 -0.14 0.50                 
WASP-19   9 16.2661 0.0130 308.838 0.080  4416   447  +6.86 0.08  +6.95 0.05 +0.09 0.12  5867  561  -8.5
WASP-19  10 17.1310 0.0401 204.645 0.201  4651   470  +9.64 0.41  +8.06 0.08 +1.75 0.42  3226  252  -1.0
WASP-19  11 17.1917 0.0287 150.746 0.069  4667   472  +7.76 0.12  +6.50 0.04 +1.44 0.14  3437  110  -1.9
WASP-19  12 18.3702 0.0190 144.670 0.109  4987   504  +8.18 0.14  +7.83 0.07 +0.53 0.17  4500  330  -7.3
WASP-19  13 18.4618 0.0435 303.935 0.177  5012   507  +8.38 0.15  +8.14 0.08 +0.41 0.19  4751  456  -6.8
WASP-19  14 18.7226 0.0196 103.873 0.189  5083   514  +7.87 0.12  +8.06 0.08 -0.01 0.16                 
WASP-19  15 18.6662 0.0288 263.119 0.070  5067   512  +7.01 0.09  +6.86 0.05 +0.34 0.12  4943  352  -8.0
WASP-19  16 19.4147 0.0233 357.485 0.135  5271   533  +8.26 0.16  +7.69 0.06 +0.75 0.18  4147  257  -6.6
WASP-19  17  9.1336 0.0596 136.433 1.399  2479   251  +8.95 0.27  +8.70 0.12 +0.43 0.30  4707  755  -4.6
WASP-19  18 14.6815 0.0473  43.125 0.199  3986   403  +9.21 0.49  +8.49 0.14 +0.91 0.52  3946  683  -2.3
WASP-19  19 20.1422 0.0128  47.504 0.150  5468   553  +8.48 0.17  +8.28 0.08 +0.38 0.20  4840  529  -6.5
WASP-19  20 20.3067 0.0334  13.852 0.074  5513   557  +7.29 0.10  +7.29 0.06 +0.19 0.13  5440  518  -8.0
WASP-19  21 20.4248 0.0362 294.911 0.138  5545   561  +9.43 0.30  +8.17 0.08 +1.44 0.32  3436  238  -2.0
WASP-19  22 21.6412 0.0039 262.177 0.061  5875   594  +3.83 0.06  +3.90 0.04 +0.10 0.11  5776  512  -5.3
WASP-19  23 21.6500 0.0519 353.171 0.091  5877   594  +9.05 0.25  +8.38 0.10 +0.86 0.28  4010  357  -4.8
WASP-19  24 22.0994 0.0405 241.856 0.083  5999   607  +7.96 0.13  +7.59 0.06 +0.55 0.16  4458  292  -7.5
WASP-19  25 22.3265 0.1025 269.345 0.135  6061   613  +7.97 0.12  +7.53 0.06 +0.62 0.15  4341  256  -7.6
WASP-19  26 28.7480 0.0867 312.002 0.103  7804   789  +8.14 0.14  +7.64 0.07 +0.68 0.17  4249  258  -7.2
WASP-24   1 16.6566 0.0375 166.272 0.085  5439   550  +9.35 0.13  +8.19 0.06 +1.20 0.16  3636  148  -4.3
WASP-28   1 12.4939 0.1612 282.635 0.803  4415   451  +7.27 0.13  +6.83 0.08 +0.48 0.17  4598  357  -5.3
WASP-31   1 15.8315 0.0185 252.881 0.331  6233   629  +8.51 0.09  +8.52 0.06 +0.01 0.13  6228  674  -9.0
WASP-36   1  4.8514 0.0029  66.685 0.073  1963   198  +5.86 0.06  +4.57 0.05 +1.36 0.12  3495   95  +0.6
WASP-36   2  9.4534 0.0044 256.535 0.064  3825   386  +5.91 0.06  +4.96 0.05 +1.03 0.12  3799  130  -2.1
WASP-36   3 13.0653 0.0056 258.772 0.063  5287   534  +6.77 0.07  +5.44 0.05 +1.40 0.12  3466   94  -0.3
WASP-36   4 17.8502 0.0057 264.606 0.060  7223   730  +5.77 0.06  +4.31 0.05 +1.54 0.12  3366   84  +2.1
WASP-37   1 12.2058 0.0289  48.780 0.153  4593   465  +9.03 0.11  +8.28 0.06 +0.82 0.14  4058  188  -7.9
WASP-37   2  8.2943 0.3084 115.323 2.114  3121   337 +11.06 0.28 +10.37 0.15 +0.77 0.33  4122  472  -5.1
WASP-37   3 24.7024 0.1277 210.404 0.125  9295   943  +6.91 0.07  +6.97 0.05 +0.01 0.12  6217  627  -8.1
WASP-37   4 25.2080 0.1124 316.877 0.252  9486   962 +10.87 0.34  +9.54 0.09 +1.40 0.36  3470  285  -2.3
WASP-37   5 25.2715 0.1211 303.369 0.168  9509   964  +8.16 0.09  +7.53 0.05 +0.70 0.12  4215  182  -8.1
WASP-39   1  7.2298 0.1220 129.915 0.564  1517   156  +9.85 0.22  +9.16 0.09 +0.88 0.25  3986  312  -6.0
WASP-41   1  9.4554 0.0803 245.130 0.461  1564   159 +10.02 0.12  +9.40 0.07 +0.77 0.15  4122  207 -10.4
WASP-41   2 14.2438 0.0182 184.259 0.120  2355   239  +9.41 0.10  +8.75 0.05 +0.82 0.13  4056  169 -10.6
WASP-41   3 21.7798 0.0130 346.384 0.073  3602   366  +7.93 0.08  +7.69 0.05 +0.40 0.11  4783  283 -10.1
WASP-42   1 14.1894 0.0423  71.653 0.107  2688   274  +9.03 0.12  +8.97 0.07 +0.28 0.16  5119  501  -8.9
WASP-42   2 14.9129 0.0244 226.925 0.073  2825   288  +8.88 0.11  +8.89 0.07 +0.21 0.15  5350  559  -8.9
WASP-42   3 16.4582 0.0067  90.795 0.065  3118   318  +6.93 0.07  +7.02 0.05 +0.13 0.12  5679  510  -8.9
WASP-42   4 16.6837 0.0033  98.779 0.061  3161   322  +5.70 0.07  +5.71 0.05 +0.20 0.12  5373  449  -7.2
WASP-42   5 17.3652 0.0300 186.452 0.065  3290   335  +8.64 0.11  +8.50 0.06 +0.36 0.14  4888  394  -9.1
WASP-42   6 19.7400 0.0159 121.015 0.063  3740   381  +8.45 0.10  +7.22 0.05 +1.44 0.13  3434   99  -3.2
WASP-42   7 21.9403 0.0062 348.192 0.063  4156   423  +7.01 0.08  +6.91 0.05 +0.32 0.12  5003  354  -8.6
WASP-42   8 24.4967 0.0269 315.246 0.068  4641   473  +8.08 0.09  +8.04 0.06 +0.26 0.13  5168  428  -9.4
WASP-42   9 26.9449 0.0076 320.846 0.069  5104   520  +8.97 0.14  +7.95 0.06 +1.23 0.17  3602  147  -4.8
WASP-54   1  5.7002 0.0292 114.976 0.834  1581   160 +10.21 0.25  +7.99 0.06 +2.21 0.27  3000  113  +0.3
WASP-55   1  4.3429 0.0120 163.892 0.080  1326   134  +6.77 0.07  +5.31 0.04 +1.50 0.11  3390   81  +0.8
WASP-55   2 17.7075 0.0153 321.554 0.084  5407   546  +9.39 0.17  +8.13 0.06 +1.30 0.19  3545  158  -3.0
WASP-55   3 20.1463 0.1480 193.916 0.317  6151   622  +8.82 0.13  +8.62 0.09 +0.24 0.17  5253  594  -7.0
WASP-66   1 13.0419 0.0235  60.731 0.324  6827   694 +10.36 0.22  +8.63 0.07 +1.67 0.24  3277  153  -1.2
WASP-66   2 17.3672 0.0030 113.579 0.060  9091   924  +5.04 0.06  +4.79 0.05 +0.19 0.12  5416  446  -4.2
WASP-68   1 13.0952 0.0087 119.707 0.063  3088   312  +8.09 0.07  +6.20 0.04 +1.98 0.12  3106   58  +2.2
WASP-68   2 21.2262 0.0197 189.022 0.099  5006   506 +10.54 0.23  +8.24 0.06 +2.37 0.25  2938   96  -0.1
WASP-68   3 21.3857 0.0778 310.241 0.179  5043   510 +10.01 0.14 +10.11 0.13 -0.01 0.20                 
WASP-68   4 23.0795 0.0078  49.405 0.061  5443   550  +6.41 0.06  +6.29 0.04 +0.20 0.12  5369  435  -7.1
WASP-74   2 11.6922 0.0385   8.256 0.144  1930   196  +8.53 0.10  +8.48 0.06 +0.11 0.14  5757  629  -8.1
WASP-74   3 15.7928 0.1168 192.634 0.159  2606   265 +10.03 0.13  +9.60 0.08 +0.49 0.17  4573  355  -8.3
WASP-74   4 15.8552 0.0142  70.941 0.100  2617   265  +8.26 0.07  +8.21 0.05 +0.11 0.13  5752  566  -8.6
WASP-74   5 19.7335 0.1046 132.963 0.132  3257   331 +10.02 0.13  +9.92 0.09 +0.16 0.17  5546  709  -7.9
WASP-74   7 23.9890 0.0292 217.598 0.208  3959   402  +9.36 0.10  +8.60 0.05 +0.83 0.14  4049  188  -7.9
WASP-77   1  3.2702 0.0082 154.035 0.071   326    33  +1.90 0.05  +1.55 0.03 +0.50 0.12  4565  243  +0.1
WASP-80   1 11.1660 0.0038  53.737 0.061   524    54  +3.46 0.05  +3.79 0.03 +0.43 0.15  4700  344  -6.0
WASP-80   4 27.3174 0.0140 337.627 0.080  1282   132  +7.11 0.09  +7.50 0.05 +0.36 0.16  4878  425  -9.6
WASP-80   5 28.5211 0.0145  58.504 0.062  1338   138  +7.21 0.08  +6.28 0.04 +1.68 0.15  3269   96  -3.5
WASP-80   6 29.7368 0.0208  30.163 0.108  1395   144  +7.62 0.10  +8.41 0.07 -0.04 0.17                 
WASP-80   7 31.1009 0.0283  52.941 0.072  1459   150  +9.33 0.25  +8.56 0.08 +1.52 0.28  3376  200  -3.6
WASP-83   1  4.9949 0.0203 179.307 0.261  1345   137  +8.73 0.13  +7.28 0.06 +1.62 0.16  3304  104  -1.9
WASP-83   2 13.4061 0.0032 178.852 0.062  3611   367  +5.27 0.05  +5.23 0.04 +0.21 0.11  5327  408  -6.6
WASP-83   3 19.0546 0.0670  60.610 0.081  5133   521 +10.66 0.31  +9.33 0.09 +1.50 0.33  3389  236  -2.4
WASP-83   4 20.0245 0.0383 282.051 0.095  5394   548 +10.99 0.39  +8.78 0.06 +2.39 0.40  2933  152  -0.9
WASP-83   5 21.7548 0.0113  41.918 0.067  5860   595  +7.82 0.07  +7.66 0.04 +0.34 0.12  4931  330  -9.5
WASP-85   1  1.4590 0.0017  99.819 0.084   176    18  +0.98 0.06  +0.80 0.04 +0.22 0.12  5312  416  +0.3
WASP-87   1  4.0439 0.1101 201.551 0.888  1312   138  +9.49 0.18  +8.95 0.10 +0.51 0.22  4535  453  -5.5
WASP-87   2  5.5622 0.0103 240.989 0.070  1804   183  +7.01 0.07  +6.55 0.04 +0.43 0.12  4698  267  -6.2
WASP-87   4  8.0908 0.0035 141.352 0.066  2625   266  +2.12 0.06  +1.97 0.04 +0.13 0.11  5679  484  -1.3
WASP-87   5 11.8583 0.0375 279.549 0.335  3847   390  +9.72 0.14  +9.12 0.07 +0.57 0.17  4429  309  -7.4
WASP-87   6 12.2466 0.0211   7.265 0.263  3973   403  +8.65 0.11  +9.21 0.10 -0.59 0.16                 
WASP-87   8 14.2855 0.0112 311.114 0.115  4634   470  +8.36 0.08  +8.13 0.05 +0.20 0.13  5400  482  -7.9
WASP-87   9 14.8688 0.0772  15.972 0.318  4823   489 +10.19 0.19  +9.63 0.09 +0.53 0.22  4489  441  -6.1
WASP-87  11 16.0350 0.0525 287.663 0.398  5202   527 +10.04 0.17  +9.76 0.11 +0.24 0.21  5230  736  -6.1
WASP-87  12 20.9167 0.0065  95.479 0.060  6785   688  +4.17 0.06  +3.52 0.04 +0.61 0.11  4351  188  -0.8
WASP-87  13 22.7891 0.0378  47.302 0.174  7393   749  +9.11 0.11  +8.55 0.06 +0.53 0.14  4498  282  -7.6
WASP-87  14 23.3251 0.0320 326.285 0.203  7566   767  +9.27 0.12  +8.99 0.08 +0.24 0.16  5230  546  -7.4
WASP-87  15 23.5309 0.0189  41.898 0.070  7633   773  +8.87 0.09  +8.61 0.06 +0.22 0.13  5304  487  -8.0
WASP-87  16 24.3803 0.0263 218.649 0.177  7909   801  +9.33 0.13  +8.82 0.07 +0.47 0.16  4615  345  -7.3
WASP-87  17 31.2706 0.0157  47.604 0.075 10144  1028  +8.02 0.12  +7.58 0.05 +0.41 0.15  4763  374  -6.1
WASP-97   1  5.8510 0.0267 271.212 0.115   872    89  +9.01 0.10  +7.82 0.05 +1.32 0.14  3531  118  -3.9
WASP-104  1  6.7231 0.0125 177.036 0.137  1308   133              +6.01 0.04                            
WASP-106  1 13.2059 0.0448 245.445 0.345  4528   462  +9.33 0.11  +9.20 0.08 +0.16 0.15  5542  599  -8.2
WASP-106  2 18.1962 0.0278 124.711 0.067  6239   636  +9.39 0.11  +7.92 0.06 +1.50 0.14  3392   98  -2.2
WASP-108  2  5.2250 0.0679 172.528 0.579  1324   136  +9.86 0.39  +9.27 0.22 +0.72 0.45  4193  750  -3.2
WASP-108  3  7.8709 0.1409 155.980 0.700  1994   206  +9.42 0.25  +8.97 0.14 +0.57 0.29  4416  541  -5.1
WASP-108  4  8.7781 0.0193  41.322 0.105  2224   227  +9.38 0.34  +7.60 0.10 +1.91 0.36  3140  190  -0.5
WASP-108  5  8.8963 0.0093 246.749 0.096  2254   230  +7.20 0.08  +6.80 0.06 +0.52 0.11  4512  215  -8.6
WASP-108  7 13.6288 0.0738  35.417 0.168  3453   352  +9.72 0.28  +9.15 0.13 +0.70 0.31  4222  499  -4.7
WASP-108  8 14.6017 0.0383 345.371 0.082  3700   377  +7.79 0.11  +7.42 0.07 +0.50 0.14  4563  279  -8.0
WASP-108  9 18.2985 0.0108  45.410 0.078  4636   472  +8.94 0.19  +8.55 0.11 +0.51 0.22  4529  455  -6.1
WASP-108 10 19.4563 0.0029  66.239 0.061  4930   502  +2.86 0.05  +2.20 0.04 +0.79 0.09  4099  125  +1.1
WASP-108 11 19.5073 0.0497  97.813 0.093  4943   504  +8.85 0.24  +9.22 0.24 -0.24 0.34                 
WASP-108 12 20.9868 0.0252 185.131 0.077  5318   542  +8.18 0.12  +8.12 0.09 +0.19 0.16  5420  610  -7.4
WASP-108 13 23.0820 0.0103 331.978 0.062  5849   596  +5.54 0.06  +5.30 0.05 +0.37 0.10  4862  255  -7.1
WASP-109  1  5.6508 0.0493 144.297 0.342  2013   205 +10.22 0.16 +10.10 0.13 +0.10 0.21  5795  938  -6.6
WASP-109  2 13.3796 0.0803 343.260 0.240  4765   485 +10.43 0.18  +9.54 0.09 +0.86 0.20  4006  261  -6.4
WASP-109  3 16.3380 0.0226 257.810 0.260  5819   591 +11.22 0.29 +10.02 0.12 +1.18 0.32  3656  306  -3.2
WASP-109  4 18.6463 0.0254 355.838 0.069  6641   674  +9.86 0.14  +8.50 0.06 +1.34 0.16  3512  131  -3.1
WASP-109  5 18.9493 0.0039 296.073 0.062  6749   685  +5.71 0.06  +5.05 0.04 +0.65 0.10  4302  152  -3.9
WASP-109  6 20.4995 0.0161 306.124 0.064  7301   741 +10.31 0.16  +8.01 0.05 +2.28 0.17  2975   70  +0.9
WASP-109  7 20.8695 0.0041 348.065 0.062  7433   754  +5.31 0.06  +4.62 0.04 +0.67 0.10  4263  144  -2.9
WASP-109  8 21.7186 0.0662 243.788 0.157  7735   785 +10.66 0.20  +9.83 0.10 +0.81 0.23  4077  313  -6.1
WASP-110  1  4.6275 0.0062 114.152 0.068  1193   122  +2.29 0.05  +2.82 0.04 -0.33 0.09                 
WASP-110  2 23.4640 0.0336 203.453 0.093  6050   619  +7.43 0.17  +6.42 0.06 +1.22 0.19  3619  167  -2.9
WASP-111  1  4.9951 0.0048 100.049 0.073  1391   141  +5.59 0.06  +4.43 0.04 +1.05 0.10  3779  105  +0.8

